Stochastic Zeroth-Order Optimization Under Heavy-Tailed Noise

We study stochastic zeroth-order (ZO) optimization of smooth nonconvex objectives under heavy-tailed sample-gradient noise. This regime is motivated by empirical evidence that gradient noise in modern machine learning can violate the bounded-variance assumptions used in classical ZO theory. While first-order methods have optimal rates under bounded $p$-th moment noise for $p\in(1,2]$, analogous high-probability guarantees for nonconvex ZO methods are much less understood. The ZO setting is not a direct corollary of first-order theory. First-order methods observe stochastic gradients, whereas derivative-free methods only query noisy function values and build finite-difference estimates. Thus, weak-$L_p$ control of $\nabla F(x;\xi)-\nabla f(x)$ must first be transferred to scalar directional estimates. We propose the Robust Scalar-Clipped Zeroth-Order method (RSC-ZO), a two-point method that clips each scalar directional derivative before aggregation. Under sample-wise smoothness and a weak-$L_p$ tail condition on the sample-gradient noise, RSC-ZO finds an $\varepsilon$-stationary point with high probability using $$ \widetilde{O}\!\left( d^{\frac{p}{2(p-1)}}\varepsilon^{-\frac{3p-2}{p-1}} \right) $$ noisy function evaluations. This matches the optimal first-order $\varepsilon$-dependence. At $p=2$, the bound becomes $\widetilde{O}(d\varepsilon^{-4})$, matching the classical stochastic ZO dimension--accuracy dependence, but with a high-probability guarantee and under a weaker weak-$L_2$ condition that can allow infinite variance. We also analyze a momentum variant and quantify its batch-size/stepsize tradeoff.

==> EXP/dimension_sweep_eval_table.csv <==
d,tail_p,method,pretty_method,step_size,scalar_tau,vector_radius,median_final_norm,q25_final_norm,q75_final_norm,success_rate,median_iterations_to_eps,median_queries_to_eps
25,1.5,raw,raw,0.02,,,0.2528269701293161,0.2200521184128062,0.35875756541344955,0.0,801.0,
25,1.5,vector_after_batch,vector after batch,0.035,,0.25,0.0882726362068872,0.07919669534568975,0.0962161671720984,1.0,521.5,267008.0
25,1.5,scalar_before_batch,scalar before batch,0.035,0.08,,0.03601444803800799,0.03421564604224337,0.03957118404389907,1.0,388.0,198656.0
50,1.5,raw,raw,0.02,,,0.42875588603809467,0.3566953051740842,0.5599121794467478,0.0,801.0,
50,1.5,vector_after_batch,vector after batch,0.02,,0.5,0.1024214820738695,0.09845809004208791,0.11344974693063765,0.65,737.5,377600.0
50,1.5,scalar_before_batch,scalar before batch,0.02,0.08,,0.04704872860407516,0.04462440322745708,0.05152120528807529,1.0,486.5,249088.0
100,1.5,raw,raw,0.02,,,0.6624432985962536,0.5786154018066788,0.9646768985794423,0.0,801.0,
100,1.5,vector_after_batch,vector after batch,0.02,,0.5,0.14162182793167472,0.13497257467493678,0.1466129034083664,0.0,801.0,
100,1.5,scalar_before_batch,scalar before batch,0.05,0.02,,0.0649275288784246,0.06331389790285191,0.07015776245021725,1.0,556.5,284928.0
200,1.5,raw,raw,0.02,,,1.1438411088646863,0.8670678789709554,2.5913957717791716,0.0,801.0,
200,1.5,vector_after_batch,vector after batch,0.05,,0.25,0.19256485603712248,0.18630199458794044,0.1981254392027521,0.0,801.0,
200,1.5,scalar_before_batch,scalar before batch,0.02,0.04,,0.09019744791268877,0.08905664662660012,0.09357272629091369,1.0,612.5,313600.0


==> EXP/dimension_sweep_tuning_table.csv <==
d,tail_p,method,pretty_method,step_size,param_name,param_value,scalar_tau,vector_radius,median_final_norm,q25_final_norm,q75_final_norm,success_rate,median_iterations_to_eps,median_queries_to_eps
25,1.5,raw,raw,0.02,none,,,,0.4541550394877133,0.31372154836260036,0.5768420061840528,0.0,801.0,
25,1.5,raw,raw,0.035,none,,,,0.6820987243945631,0.43898509026665633,0.912675365171937,0.0,801.0,
25,1.5,raw,raw,0.05,none,,,,0.8624844171126356,0.5362816450699962,1.2192550823692234,0.0,801.0,
25,1.5,raw,raw,0.075,none,,,,1.0866959025042586,0.5797772154334456,1.762521402734666,0.0,801.0,
25,1.5,vector_after_batch,vector after batch,0.035,R,0.25,,0.25,0.0926419013720752,0.07939022780851904,0.09605310122203607,1.0,533.0,272896.0
25,1.5,vector_after_batch,vector after batch,0.02,R,0.5,,0.5,0.09891748243043613,0.0821011123365661,0.10192777087792158,1.0,475.0,243200.0
25,1.5,vector_after_batch,vector after batch,0.05,R,0.25,,0.25,0.11184033072998159,0.0891472603276576,0.1132156403530542,1.0,385.0,197120.0
25,1.5,vector_after_batch,vector after batch,0.02,R,0.25,,0.25,0.11295572885254279,0.11063836138750269,0.1158837389698071,0.16666666666666666,801.0,
25,1.5,vector_after_batch,vector after batch,0.035,R,0.5,,0.5,0.13136432580381407,0.10255476433709426,0.13573255075439994,1.0,343.0,175616.0
25,1.5,vector_after_batch,vector after batch,0.075,R,0.25,,0.25,0.1358720817975398,0.1055099449290791,0.14041491841336828,1.0,345.0,176640.0
25,1.5,vector_after_batch,vector after batch,0.02,R,1.0,,1.0,0.13958513543684437,0.10830505089637246,0.1449528176331197,1.0,345.5,176896.0
25,1.5,vector_after_batch,vector after batch,0.05,R,0.5,,0.5,0.15691900801422295,0.11964158285933701,0.16133827996047137,1.0,351.5,179968.0
25,1.5,vector_after_batch,vector after batch,0.035,R,1.0,,1.0,0.18313284929999346,0.141891178565638,0.1916548721282691,0.16666666666666666,801.0,
25,1.5,vector_after_batch,vector after batch,0.02,R,2.0,,2.0,0.1851648361975618,0.14172680610571475,0.1930610360482277,0.16666666666666666,801.0,
25,1.5,vector_after_batch,vector after batch,0.075,R,0.5,,0.5,0.18917232522734656,0.14741231880841715,0.19909434699419998,0.0,801.0,
25,1.5,vector_after_batch,vector after batch,0.05,R,1.0,,1.0,0.2117158807730689,0.1743082685371964,0.23272686350365435,0.0,801.0,
25,1.5,vector_after_batch,vector after batch,0.02,R,4.0,,4.0,0.21688340403995604,0.18127920012805882,0.2358731271624171,0.0,801.0,
25,1.5,vector_after_batch,vector after batch,0.035,R,2.0,,2.0,0.23491777516915308,0.19968772387598946,0.25925758014180666,0.0,801.0,
25,1.5,vector_after_batch,vector after batch,0.075,R,1.0,,1.0,0.24554435074979097,0.22215649741030713,0.2858935196448173,0.0,801.0,
25,1.5,vector_after_batch,vector after batch,0.05,R,2.0,,2.0,0.2694679873725118,0.2494093476098322,0.3097064664668373,0.0,801.0,
25,1.5,vector_after_batch,vector after batch,0.035,R,4.0,,4.0,0.28542611983189264,0.25870942702841687,0.3156716298311528,0.0,801.0,
25,1.5,vector_after_batch,vector after batch,0.075,R,2.0,,2.0,0.3247064063988695,0.30857259889881095,0.3679872730968444,0.0,801.0,
25,1.5,vector_after_batch,vector after batch,0.05,R,4.0,,4.0,0.3394126279856151,0.3191778152804575,0.38198209209932277,0.0,801.0,
25,1.5,vector_after_batch,vector after batch,0.075,R,4.0,,4.0,0.41504249134407145,0.3834183035734144,0.4778028963252379,0.0,801.0,
25,1.5,scalar_before_batch,scalar before batch,0.035,tau,0.08,0.08,,0.031222173713239005,0.029085882848996505,0.03896195653727959,1.0,383.0,196096.0
25,1.5,scalar_before_batch,scalar before batch,0.02,tau,0.16,0.16,,0.031750212174303655,0.03134303594711422,0.03954001908848413,1.0,352.0,180224.0
25,1.5,scalar_before_batch,scalar before batch,0.075,tau,0.04,0.04,,0.03386348958261805,0.03064561077116871,0.0405383794363741,1.0,360.5,184576.0
25,1.5,scalar_before_batch,scalar before batch,0.05,tau,0.04,0.04,,0.03646619757105819,0.03335715026617602,0.04395762671732791,1.0,526.0,269312.0
25,1.5,scalar_before_batch,scalar before batch,0.05,tau,0.08,0.08,,0.03770824432640896,0.035848133553689494,0.04495034411666883,1.0,278.5,142592.0
25,1.5,scalar_before_batch,scalar before batch,0.02,tau,0.32,0.32,,0.044948823968193774,0.04320376855662515,0.050152502604995056,1.0,205.0,104960.0
25,1.5,scalar_before_batch,scalar before batch,0.035,tau,0.16,0.16,,0.04500148768899843,0.04284163217814484,0.05135073911065041,1.0,203.0,103936.0
25,1.5,scalar_before_batch,scalar before batch,0.075,tau,0.08,0.08,,0.04764710880442056,0.046326816025209674,0.055075704924117785,1.0,182.0,93184.0
25,1.5,scalar_before_batch,scalar before batch,0.05,tau,0.16,0.16,,0.057930734441871246,0.052252453477393115,0.0626578468453308,1.0,146.0,74752.0
25,1.5,scalar_before_batch,scalar before batch,0.02,tau,0.08,0.08,,0.06064672430246037,0.059051170508225566,0.0666649929927748,1.0,651.0,333312.0
25,1.5,scalar_before_batch,scalar before batch,0.035,tau,0.32,0.32,,0.06604520954252721,0.059081127043823206,0.06838950577201185,1.0,121.0,61952.0
25,1.5,scalar_before_batch,scalar before batch,0.075,tau,0.02,0.02,,0.0701521790666192,0.06660767970723475,0.07642096244612788,1.0,693.5,355072.0
25,1.5,scalar_before_batch,scalar before batch,0.075,tau,0.16,0.16,,0.07796792117653258,0.06577716922314748,0.07939747071924685,1.0,101.0,51712.0
25,1.5,scalar_before_batch,scalar before batch,0.035,tau,0.04,0.04,,0.08384133347784581,0.08071203317702846,0.08842346020892602,1.0,747.0,382464.0
25,1.5,scalar_before_batch,scalar before batch,0.05,tau,0.32,0.32,,0.08395031598079455,0.07242661089591881,0.08551674880655902,1.0,90.0,46080.0
25,1.5,scalar_before_batch,scalar before batch,0.075,tau,0.32,0.32,,0.10683411572461707,0.08839355684956,0.10993995659964058,1.0,66.0,33792.0
25,1.5,scalar_before_batch,scalar before batch,0.05,tau,0.02,0.02,,0.1727152880224688,0.17054424756475473,0.17485222185665222,0.0,801.0,
25,1.5,scalar_before_batch,scalar before batch,0.02,tau,0.04,0.04,,0.24934437648183388,0.24850337146847473,0.25152715546955,0.0,801.0,
25,1.5,scalar_before_batch,scalar before batch,0.035,tau,0.02,0.02,,0.29876757609076754,0.2975806535932578,0.30055010218938955,0.0,801.0,
25,1.5,scalar_before_batch,scalar before batch,0.02,tau,0.02,0.02,,0.5127246337531645,0.5124930238107134,0.513475549921878,0.0,801.0,
50,1.5,raw,raw,0.02,none,,,,0.5054168011869568,0.4679661793079481,0.9917871633830164,0.0,801.0,
50,1.5,raw,raw,0.035,none,,,,0.7034268702563764,0.5475156977936805,1.1354027777527516,0.0,801.0,
50,1.5,raw,raw,0.05,none,,,,0.8903523448984134,0.6669381985357463,1.1072359447618048,0.0,801.0,
50,1.5,raw,raw,0.075,none,,,,0.9289484420409355,0.8246568224475128,1.226666270199401,0.0,801.0,
50,1.5,vector_after_batch,vector after batch,0.02,R,0.5,,0.5,0.10991039920945414,0.10256734030131481,0.11195011731148682,0.3333333333333333,801.0,
50,1.5,vector_after_batch,vector after batch,0.035,R,0.25,,0.25,0.11154026572345266,0.1014379701460463,0.11510636306447952,0.3333333333333333,801.0,
50,1.5,vector_after_batch,vector after batch,0.05,R,0.25,,0.25,0.115672671207909,0.11389021923500066,0.1166985453509262,0.3333333333333333,801.0,
50,1.5,vector_after_batch,vector after batch,0.035,R,0.5,,0.5,0.13483224748024858,0.13230113608190544,0.13993876439137717,0.16666666666666666,801.0,
50,1.5,vector_after_batch,vector after batch,0.075,R,0.25,,0.25,0.13958661283883078,0.13619796754015157,0.14581909935512913,0.0,801.0,
50,1.5,vector_after_batch,vector after batch,0.02,R,1.0,,1.0,0.14428162172824655,0.1400256045774243,0.15148007981526687,0.0,801.0,
50,1.5,vector_after_batch,vector after batch,0.05,R,0.5,,0.5,0.16154144364195416,0.15658032584149267,0.17225900532532717,0.0,801.0,
50,1.5,vector_after_batch,vector after batch,0.035,R,1.0,,1.0,0.1911771948472944,0.18692719072748012,0.209304961571173,0.0,801.0,
50,1.5,vector_after_batch,vector after batch,0.075,R,0.5,,0.5,0.19794450260121416,0.19393396035438146,0.2177746739903721,0.0,801.0,
50,1.5,vector_after_batch,vector after batch,0.02,R,0.25,,0.25,0.2004419412709066,0.18979177253462848,0.205901863408687,0.0,801.0,
50,1.5,vector_after_batch,vector after batch,0.02,R,2.0,,2.0,0.20677568558142562,0.19787928758922718,0.22134939074731846,0.0,801.0,
50,1.5,vector_after_batch,vector after batch,0.05,R,1.0,,1.0,0.23264921394229934,0.2225207079047463,0.25707392946464586,0.0,801.0,
50,1.5,vector_after_batch,vector after batch,0.02,R,4.0,,4.0,0.28116673783843554,0.2634405061590613,0.29885086039766157,0.0,801.0,
50,1.5,vector_after_batch,vector after batch,0.035,R,2.0,,2.0,0.28316576058837506,0.2605811011871791,0.3057872550109948,0.0,801.0,
50,1.5,vector_after_batch,vector after batch,0.075,R,1.0,,1.0,0.2941093089381873,0.2739626462457881,0.3250758836460529,0.0,801.0,
50,1.5,vector_after_batch,vector after batch,0.05,R,2.0,,2.0,0.34810746827842326,0.3140248761540418,0.3790509174413968,0.0,801.0,
50,1.5,vector_after_batch,vector after batch,0.035,R,4.0,,4.0,0.38661536351954406,0.3506393680525363,0.4170869929345525,0.0,801.0,
50,1.5,vector_after_batch,vector after batch,0.075,R,2.0,,2.0,0.4429337951248318,0.38924437122723393,0.4797324829666974,0.0,801.0,
50,1.5,vector_after_batch,vector after batch,0.05,R,4.0,,4.0,0.48013233906994857,0.4285725625496635,0.5166222116991691,0.0,801.0,
50,1.5,vector_after_batch,vector after batch,0.075,R,4.0,,4.0,0.6157530565936822,0.5511194254141768,0.6572901801152908,0.0,801.0,
50,1.5,scalar_before_batch,scalar before batch,0.02,tau,0.08,0.08,,0.04950790872328567,0.04630961429409258,0.0524236696679933,1.0,492.5,252160.0
50,1.5,scalar_before_batch,scalar before batch,0.075,tau,0.02,0.02,,0.052346812588018335,0.04847930192339524,0.05483007355622401,1.0,514.0,263168.0
50,1.5,scalar_before_batch,scalar before batch,0.05,tau,0.04,0.04,,0.052679506285741765,0.05192956349125249,0.05352859765857698,1.0,383.5,196352.0
50,1.5,scalar_before_batch,scalar before batch,0.035,tau,0.04,0.04,,0.053483007834809956,0.049216582236566477,0.05749704621874106,1.0,540.0,276480.0
50,1.5,scalar_before_batch,scalar before batch,0.02,tau,0.16,0.16,,0.05874078377125478,0.05712310709038134,0.06005473670453197,1.0,266.0,136192.0
50,1.5,scalar_before_batch,scalar before batch,0.035,tau,0.08,0.08,,0.05971697774321017,0.05705171838012355,0.06168357995346871,1.0,285.5,146176.0
50,1.5,scalar_before_batch,scalar before batch,0.075,tau,0.04,0.04,,0.0641687403144992,0.06247168185984404,0.06655856791696124,1.0,269.5,137984.0
50,1.5,scalar_before_batch,scalar before batch,0.05,tau,0.08,0.08,,0.07088562057464606,0.06611335939530891,0.07532829168209249,1.0,214.0,109568.0
50,1.5,scalar_before_batch,scalar before batch,0.02,tau,0.32,0.32,,0.0728671083049568,0.07027143451379626,0.07761601116156873,1.0,186.5,95488.0
50,1.5,scalar_before_batch,scalar before batch,0.035,tau,0.16,0.16,,0.07743523999414655,0.07311817553029597,0.0812592559923241,1.0,171.0,87552.0
50,1.5,scalar_before_batch,scalar before batch,0.075,tau,0.08,0.08,,0.08659702580163436,0.07948502774839884,0.0919750371248931,1.0,151.0,77312.0
50,1.5,scalar_before_batch,scalar before batch,0.05,tau,0.02,0.02,,0.08982148482207261,0.08175282554665048,0.09518112845054427,1.0,760.5,389376.0
50,1.5,scalar_before_batch,scalar before batch,0.05,tau,0.16,0.16,,0.09347044907946875,0.08695372253987536,0.0961326522253475,1.0,139.5,71424.0
50,1.5,scalar_before_batch,scalar before batch,0.035,tau,0.32,0.32,,0.0963407282786714,0.09261516791996105,0.10569200671507592,1.0,139.5,71424.0
50,1.5,scalar_before_batch,scalar before batch,0.075,tau,0.16,0.16,,0.11222638293997542,0.10766834464063844,0.11952629428206593,1.0,154.0,78848.0
50,1.5,scalar_before_batch,scalar before batch,0.05,tau,0.32,0.32,,0.11441871148394114,0.1118174715026924,0.1262904739998158,1.0,148.0,75776.0
50,1.5,scalar_before_batch,scalar before batch,0.02,tau,0.04,0.04,,0.14028273705762453,0.13471522928978202,0.1455793662167671,0.0,801.0,
50,1.5,scalar_before_batch,scalar before batch,0.075,tau,0.32,0.32,,0.14237805093560113,0.13782466569855356,0.15373874848282215,0.0,801.0,
50,1.5,scalar_before_batch,scalar before batch,0.035,tau,0.02,0.02,,0.17739307477257432,0.17393167694015077,0.1823790532624888,0.0,801.0,
50,1.5,scalar_before_batch,scalar before batch,0.02,tau,0.02,0.02,,0.3821425510548896,0.38146424403167645,0.3843603424680839,0.0,801.0,
100,1.5,raw,raw,0.02,none,,,,0.6770564784871764,0.6103103655992961,0.6966272591441854,0.0,801.0,
100,1.5,raw,raw,0.035,none,,,,0.9256197993793118,0.7978346530194995,0.9556307711875476,0.0,801.0,
100,1.5,raw,raw,0.05,none,,,,1.0726514997785332,0.9420989716420719,1.1523466186401783,0.0,801.0,
100,1.5,raw,raw,0.075,none,,,,1.2755013393037005,1.1324549724039934,1.423063283213543,0.0,801.0,
100,1.5,vector_after_batch,vector after batch,0.02,R,0.5,,0.5,0.14868465889332722,0.14414375806370278,0.1519784686848043,0.0,801.0,
100,1.5,vector_after_batch,vector after batch,0.05,R,0.25,,0.25,0.15041969453071852,0.14910417820373592,0.15093433619360597,0.0,801.0,
100,1.5,vector_after_batch,vector after batch,0.035,R,0.25,,0.25,0.1592748464319499,0.15682347592013735,0.16292019914543993,0.0,801.0,
100,1.5,vector_after_batch,vector after batch,0.035,R,0.5,,0.5,0.1729056200610039,0.1706280604215777,0.1740889306993718,0.0,801.0,
100,1.5,vector_after_batch,vector after batch,0.075,R,0.25,,0.25,0.1786925693660765,0.17601291125774815,0.17927322425776795,0.0,801.0,
100,1.5,vector_after_batch,vector after batch,0.02,R,1.0,,1.0,0.1842219733640178,0.1812549737359827,0.18432332889537867,0.0,801.0,
100,1.5,vector_after_batch,vector after batch,0.05,R,0.5,,0.5,0.20243033372010796,0.19986911506004146,0.20566003807730446,0.0,801.0,
100,1.5,vector_after_batch,vector after batch,0.035,R,1.0,,1.0,0.23580661265215697,0.2286814458351217,0.2429784216143106,0.0,801.0,
100,1.5,vector_after_batch,vector after batch,0.075,R,0.5,,0.5,0.2437220402312991,0.23486604564900151,0.25152867023587094,0.0,801.0,
100,1.5,vector_after_batch,vector after batch,0.02,R,2.0,,2.0,0.25167188043571864,0.2418901233571702,0.25914719280363396,0.0,801.0,
100,1.5,vector_after_batch,vector after batch,0.05,R,1.0,,1.0,0.2809323843205883,0.26328971160424874,0.29120169540974544,0.0,801.0,
100,1.5,vector_after_batch,vector after batch,0.02,R,0.25,,0.25,0.2973181704384293,0.2930166524712573,0.3014243708490015,0.0,801.0,
100,1.5,vector_after_batch,vector after batch,0.035,R,2.0,,2.0,0.33509973336167004,0.30574282615202847,0.3462615254669823,0.0,801.0,
100,1.5,vector_after_batch,vector after batch,0.02,R,4.0,,4.0,0.3461760045137903,0.3142421876178274,0.35603620375733264,0.0,801.0,
100,1.5,vector_after_batch,vector after batch,0.075,R,1.0,,1.0,0.34750782117147405,0.31489725792483875,0.36025122564534534,0.0,801.0,
100,1.5,vector_after_batch,vector after batch,0.05,R,2.0,,2.0,0.40742548985177807,0.3645795646765287,0.4183960659703907,0.0,801.0,
100,1.5,vector_after_batch,vector after batch,0.035,R,4.0,,4.0,0.4665596542889838,0.41229614731384917,0.4911713617749921,0.0,801.0,
100,1.5,vector_after_batch,vector after batch,0.075,R,2.0,,2.0,0.5019213113405689,0.45621350153114676,0.5276279749292168,0.0,801.0,
100,1.5,vector_after_batch,vector after batch,0.05,R,4.0,,4.0,0.5599374225772361,0.49934545962009624,0.6053827385591071,0.0,801.0,
100,1.5,vector_after_batch,vector after batch,0.075,R,4.0,,4.0,0.6821785635374097,0.622756836306979,0.7467488447650822,0.0,801.0,
100,1.5,scalar_before_batch,scalar before batch,0.05,tau,0.02,0.02,,0.06691551755015199,0.06245196378601081,0.06875806445727076,1.0,556.5,284928.0
100,1.5,scalar_before_batch,scalar before batch,0.035,tau,0.04,0.04,,0.06984144301889103,0.06922141654911135,0.07234490167125551,1.0,415.0,212480.0
100,1.5,scalar_before_batch,scalar before batch,0.02,tau,0.08,0.08,,0.07170853067428079,0.07065165202985689,0.07292962284707312,1.0,379.0,194048.0
100,1.5,scalar_before_batch,scalar before batch,0.075,tau,0.02,0.02,,0.07390205073585829,0.07313562086868965,0.0763388587695738,1.0,388.5,198912.0
100,1.5,scalar_before_batch,scalar before batch,0.02,tau,0.04,0.04,,0.07850193606920763,0.07282210896622865,0.08060437432652545,1.0,677.5,346880.0
100,1.5,scalar_before_batch,scalar before batch,0.05,tau,0.04,0.04,,0.08334038222574974,0.08187877004143673,0.08597825739736961,1.0,310.5,158976.0
100,1.5,scalar_before_batch,scalar before batch,0.035,tau,0.02,0.02,,0.09487222612196156,0.08923894602180434,0.09580665117300602,1.0,777.5,398080.0
100,1.5,scalar_before_batch,scalar before batch,0.02,tau,0.16,0.16,,0.09512241915069718,0.09452132552206507,0.09719508891692318,1.0,270.0,138240.0
100,1.5,scalar_before_batch,scalar before batch,0.035,tau,0.08,0.08,,0.09544240353825618,0.09215254783397621,0.09621682433359238,1.0,271.0,138752.0
100,1.5,scalar_before_batch,scalar before batch,0.075,tau,0.04,0.04,,0.10263292900970672,0.09910351230112983,0.10542105121040721,1.0,278.5,142592.0
100,1.5,scalar_before_batch,scalar before batch,0.05,tau,0.08,0.08,,0.11413385076546648,0.109335449385985,0.11531256676899619,1.0,305.0,156160.0
100,1.5,scalar_before_batch,scalar before batch,0.02,tau,0.32,0.32,,0.12424113930624678,0.122128608658225,0.12572767762687995,0.8333333333333334,346.5,177408.0
100,1.5,scalar_before_batch,scalar before batch,0.035,tau,0.16,0.16,,0.12643727553995882,0.12321472034792717,0.12911935470337038,0.3333333333333333,801.0,
100,1.5,scalar_before_batch,scalar before batch,0.075,tau,0.08,0.08,,0.1396607788978276,0.13326357379773823,0.14120101791330078,0.0,801.0,
100,1.5,scalar_before_batch,scalar before batch,0.05,tau,0.16,0.16,,0.15082012471813822,0.14522663251699303,0.1544432422343025,0.0,801.0,
100,1.5,scalar_before_batch,scalar before batch,0.035,tau,0.32,0.32,,0.16245550054762714,0.159731839254803,0.16491784995225012,0.0,801.0,
100,1.5,scalar_before_batch,scalar before batch,0.075,tau,0.16,0.16,,0.18362287011219086,0.1764326671737239,0.1872324428965877,0.0,801.0,
100,1.5,scalar_before_batch,scalar before batch,0.05,tau,0.32,0.32,,0.19349675863419466,0.1902975426841239,0.19440891787239928,0.0,801.0,
100,1.5,scalar_before_batch,scalar before batch,0.075,tau,0.32,0.32,,0.2351601332736713,0.23463146603410207,0.24004263615208696,0.0,801.0,
100,1.5,scalar_before_batch,scalar before batch,0.02,tau,0.02,0.02,,0.24724862320435553,0.24572007832240877,0.24926942241107908,0.0,801.0,
200,1.5,raw,raw,0.02,none,,,,0.8682075011823818,0.7132238124808526,1.0132100856429802,0.0,801.0,
200,1.5,raw,raw,0.035,none,,,,1.0119225372893088,0.9108831818152704,1.1490714436829075,0.0,801.0,
200,1.5,raw,raw,0.05,none,,,,1.1675329754359465,1.0751770452383482,1.3028672242975525,0.0,801.0,
200,1.5,raw,raw,0.075,none,,,,1.3919199759156569,1.2299577506722528,1.5036642283760298,0.0,801.0,
200,1.5,vector_after_batch,vector after batch,0.05,R,0.25,,0.25,0.19286948511150215,0.18834627508572932,0.2016286553998496,0.0,801.0,
200,1.5,vector_after_batch,vector after batch,0.035,R,0.5,,0.5,0.19944861575340478,0.19455256697274137,0.20747200637151433,0.0,801.0,
200,1.5,vector_after_batch,vector after batch,0.075,R,0.25,,0.25,0.2055048969129481,0.19969845169805553,0.2126774667233484,0.0,801.0,
200,1.5,vector_after_batch,vector after batch,0.02,R,1.0,,1.0,0.2119528759285368,0.205278562706926,0.21835736022093327,0.0,801.0,
200,1.5,vector_after_batch,vector after batch,0.02,R,0.5,,0.5,0.21944838393037466,0.21144475638938448,0.22441366461310638,0.0,801.0,
200,1.5,vector_after_batch,vector after batch,0.05,R,0.5,,0.5,0.23833293450130583,0.2301091987410477,0.24182875599255818,0.0,801.0,
200,1.5,vector_after_batch,vector after batch,0.035,R,0.25,,0.25,0.24718990706323046,0.23862543186580515,0.25075024439371163,0.0,801.0,
200,1.5,vector_after_batch,vector after batch,0.035,R,1.0,,1.0,0.2844141268796062,0.2785473776368874,0.28696818932281576,0.0,801.0,
200,1.5,vector_after_batch,vector after batch,0.075,R,0.5,,0.5,0.2944333247611644,0.2893634926974148,0.2980301062338392,0.0,801.0,
200,1.5,vector_after_batch,vector after batch,0.02,R,2.0,,2.0,0.3041044005829463,0.29982194627565245,0.30873139396057425,0.0,801.0,
200,1.5,vector_after_batch,vector after batch,0.05,R,1.0,,1.0,0.3425794128159243,0.3361002881464701,0.3487621772207179,0.0,801.0,
200,1.5,vector_after_batch,vector after batch,0.035,R,2.0,,2.0,0.4112716156193382,0.40348232070387313,0.4184616277428797,0.0,801.0,
200,1.5,vector_after_batch,vector after batch,0.02,R,0.25,,0.25,0.4190734243951869,0.41575160370718794,0.42447649586782826,0.0,801.0,
200,1.5,vector_after_batch,vector after batch,0.075,R,1.0,,1.0,0.4268691958848473,0.4189537448867574,0.4345576592182727,0.0,801.0,
200,1.5,vector_after_batch,vector after batch,0.02,R,4.0,,4.0,0.4359588383879966,0.42944769223133095,0.44521636293545475,0.0,801.0,
200,1.5,vector_after_batch,vector after batch,0.05,R,2.0,,2.0,0.49852521216917106,0.4894120831933377,0.5080945171567319,0.0,801.0,
200,1.5,vector_after_batch,vector after batch,0.035,R,4.0,,4.0,0.5839840368797544,0.5792533328942967,0.5925219609505812,0.0,801.0,
200,1.5,vector_after_batch,vector after batch,0.075,R,2.0,,2.0,0.6106075937022364,0.6046993955457034,0.6253517932894488,0.0,801.0,
200,1.5,vector_after_batch,vector after batch,0.05,R,4.0,,4.0,0.7050837558968295,0.6822784051269379,0.7239087296441578,0.0,801.0,
200,1.5,vector_after_batch,vector after batch,0.075,R,4.0,,4.0,0.8727634483310053,0.8293789607536419,0.9037891407090493,0.0,801.0,
200,1.5,scalar_before_batch,scalar before batch,0.02,tau,0.04,0.04,,0.08982224139955006,0.08802565565205663,0.09415968957626854,1.0,607.5,311040.0
200,1.5,scalar_before_batch,scalar before batch,0.035,tau,0.02,0.02,,0.09006825913281385,0.0882054678589517,0.09222625529551848,1.0,644.5,329984.0
200,1.5,scalar_before_batch,scalar before batch,0.05,tau,0.02,0.02,,0.10273044684349665,0.10057164199611407,0.10609696045313395,0.8333333333333334,650.5,333056.0
200,1.5,scalar_before_batch,scalar before batch,0.035,tau,0.04,0.04,,0.11943349495346414,0.11705449107641833,0.12506661228486643,0.0,801.0,
200,1.5,scalar_before_batch,scalar before batch,0.02,tau,0.08,0.08,,0.12027515463403643,0.1193065576472655,0.1258057407001304,0.0,801.0,
200,1.5,scalar_before_batch,scalar before batch,0.075,tau,0.02,0.02,,0.12738040822573,0.12591365682540803,0.13074563262607097,0.0,801.0,
200,1.5,scalar_before_batch,scalar before batch,0.05,tau,0.04,0.04,,0.1448822273379257,0.14237708926509918,0.15102036009737124,0.0,801.0,
200,1.5,scalar_before_batch,scalar before batch,0.02,tau,0.02,0.02,,0.14672975340653094,0.14514922866799596,0.15204696735739848,0.0,801.0,
200,1.5,scalar_before_batch,scalar before batch,0.02,tau,0.16,0.16,,0.155964201689884,0.15478584707433288,0.15941154503145305,0.0,801.0,
200,1.5,scalar_before_batch,scalar before batch,0.035,tau,0.08,0.08,,0.16170656232736833,0.1602286901081547,0.16617979552661333,0.0,801.0,
200,1.5,scalar_before_batch,scalar before batch,0.075,tau,0.04,0.04,,0.17972249852629202,0.17601443787968782,0.18522267735654435,0.0,801.0,
200,1.5,scalar_before_batch,scalar before batch,0.05,tau,0.08,0.08,,0.19465325415749557,0.1908258794257251,0.19722102459196633,0.0,801.0,
200,1.5,scalar_before_batch,scalar before batch,0.02,tau,0.32,0.32,,0.20097442132717558,0.19864533820261798,0.2072608495195581,0.0,801.0,
200,1.5,scalar_before_batch,scalar before batch,0.035,tau,0.16,0.16,,0.20939413900595794,0.20442163278163433,0.21189873701102893,0.0,801.0,
200,1.5,scalar_before_batch,scalar before batch,0.075,tau,0.08,0.08,,0.2373927700424291,0.23258441638258784,0.23980621194353594,0.0,801.0,
200,1.5,scalar_before_batch,scalar before batch,0.05,tau,0.16,0.16,,0.2502933553158243,0.24478028714634634,0.25614381190997837,0.0,801.0,
200,1.5,scalar_before_batch,scalar before batch,0.035,tau,0.32,0.32,,0.2684408459268889,0.26283614031906766,0.2734836535946804,0.0,801.0,
200,1.5,scalar_before_batch,scalar before batch,0.075,tau,0.16,0.16,,0.309845083694724,0.30176711959094854,0.3169229845459912,0.0,801.0,
200,1.5,scalar_before_batch,scalar before batch,0.05,tau,0.32,0.32,,0.3208945629627643,0.3155850357238274,0.33067884875109693,0.0,801.0,
200,1.5,scalar_before_batch,scalar before batch,0.075,tau,0.32,0.32,,0.39713013501308814,0.3933512348989529,0.4103193372260665,0.0,801.0,


==> EXP/direction_diagnostic_raw.csv <==
cosine raw,cosine vector after batch,cosine scalar before batch,largest_abs_Y_over_sum_abs_Y,largest_abs_Y_over_median_abs_Y,norm raw,norm vector after batch,norm scalar before batch
-0.09615500287012275,-0.09615500286993235,0.35459890586498055,0.6377780524514002,945.3136520701158,50.9049668943829,0.4999999999999902,0.12551804304971761
0.31761631294012566,0.31761631293963216,0.5313113940289851,0.042165599611262136,17.307956110453453,2.242497838956522,0.49999999999977696,0.12870363210312172
0.2457941011950153,0.24579410119462644,0.6059783078490746,0.0747446183156414,27.57209341438851,2.3942224564442194,0.49999999999979106,0.15902258653713072
0.3637276506260941,0.3637276506255409,0.519492785467779,0.029898317337796923,12.060564391440952,2.0867910667220313,0.49999999999976025,0.1469008944004289
0.48506650912334925,0.4850665091225224,0.5761746678244359,0.07990856160873999,38.697242530552444,3.3874919412375393,0.49999999999985234,0.14781571797739393
0.4573044054861722,0.4573044054854751,0.5747095382234569,0.03687419709426822,14.540325311712557,2.1029730511937266,0.49999999999976213,0.13142932524658202
0.1889539802348906,0.18895398023457288,0.4604727129890932,0.08422449262421297,37.41441395655516,3.1402982257737393,0.4999999999998407,0.1319107816917574
0.34118412666255715,0.34118412666198544,0.5839912763097195,0.07322744035717345,30.446450357976985,3.0857433753061123,0.4999999999998379,0.13468133693167952
0.19302131691833296,0.19302131691801155,0.48481263085553356,0.08332625865609203,37.06719680349483,2.9860925538292364,0.4999999999998325,0.12872386598225904
0.397552962128548,0.397552962127898,0.5931643688735129,0.05922955738330577,25.48900713440863,2.739288578838412,0.4999999999998174,0.14183414335085867
0.0872516512270673,0.08725165122690089,0.5961513086596357,0.32920644511326425,171.83716710315568,10.720561054941028,0.49999999999995337,0.13116519101150467
0.285541732056511,0.28554173205603023,0.5952290715898174,0.05987894231807109,27.374955916465364,3.165196211993823,0.499999999999842,0.14638030045864095
0.4689092294521089,0.46890922945135705,0.5828907474176707,0.044700251844634505,15.953604162660069,2.5202118709780863,0.49999999999980155,0.14487177606879043
0.1695878143967413,0.16958781439645043,0.4526460708599178,0.10506772899726646,49.60149190923019,3.516032898577477,0.4999999999998577,0.13745743222442744
0.14021458582500654,0.14021458582475085,0.5224886715566069,0.158823484106597,94.36722618218852,5.66860188157024,0.49999999999991174,0.13490907261142251
0.19123324836226127,0.19123324836191494,0.5746158384679846,0.18665290365390802,80.6628787390607,5.291265657329908,0.4999999999999055,0.14589340824490576
0.30346695773439847,0.303466957733898,0.4961582758139805,0.06723304217213964,28.028009165428024,2.8502418898129527,0.49999999999982464,0.1455215604384622
0.2455196893814476,0.24551968938103005,0.5205128248141118,0.07617942776214581,32.98181628381077,3.3414784956479173,0.49999999999985034,0.15548926691132228
0.17558045602452696,0.17558045602421926,0.4671573706767891,0.14155109659570464,65.69670978990554,4.039737100119803,0.49999999999987615,0.1424709577632332
0.30580089536664523,0.30580089536615873,0.4858025958928987,0.05419290135625125,22.711077263503867,2.4442395228131484,0.4999999999997955,0.13473258428066714
0.03093840258009562,0.0309384025800362,0.5186794333850607,0.33675018876613233,233.60885622263265,12.666214060332884,0.4999999999999605,0.13735770902215713
0.432296675534253,0.4322966755335435,0.5616988944289765,0.09297389770376467,38.67689462765805,2.7880395713194077,0.49999999999982053,0.11359402034522023
0.4227739951875593,0.42277399518685616,0.571922293823006,0.06198289427341417,27.964247671605563,2.970685811953404,0.49999999999983163,0.14029361603370782
0.0780107042126457,0.07801070421250379,0.5948262876806867,0.20676921260729017,95.57993291483596,5.5111973170550606,0.4999999999999092,0.1250303193599829
0.5330805994873778,0.5330805994865725,0.5700597194452045,0.04694760346205767,15.539013766178428,2.044457029151838,0.49999999999975553,0.14676714136866167
0.18280201928883255,0.1828020192885064,0.460336260440051,0.1545179131762424,72.13423777725116,4.6319718030210995,0.49999999999989203,0.13356575564933137
0.354362755210147,0.3543627552095816,0.5154990614084672,0.05194414495943212,20.808797143054054,2.4711636178213374,0.49999999999979766,0.15764983282149678
0.29988869426823817,0.2998886942677604,0.5759081289404197,0.06875245478279274,25.541587274875518,2.45756175265027,0.49999999999979644,0.15379607206275275
0.3168449696151158,0.3168449696145758,0.5907567980025398,0.08997325391828258,38.55705929168026,3.3865635383255435,0.49999999999985234,0.1423143972867945
0.4559465475538128,0.4559465475530934,0.5780124002434376,0.05699073253613181,20.92248495437918,2.367922195173238,0.4999999999997888,0.1366817381459677
0.45766719606040207,0.4576671960596823,0.6060397806133629,0.06891081805123338,23.55679192448241,2.3397264040223567,0.4999999999997863,0.13532813325794915
0.16587969769037475,0.16587969769008715,0.5138109413440992,0.07959137512271573,36.15225678255541,3.759203804888109,0.49999999999986694,0.157183074905567
0.14037632176567313,0.1403763217654279,0.44716430749885056,0.08427200076947784,39.67880781358284,3.956299201974029,0.4999999999998735,0.13925714667682274
0.18917365079022389,0.18917365078989765,0.5100694056313025,0.06773370672058704,33.34763524621447,3.628598393219199,0.4999999999998623,0.1341061176320794
0.11544121177324917,0.11544121177302322,0.5079467780117319,0.5189929517297222,439.3196226484729,23.455595835772332,0.49999999999997874,0.13255710623180073
0.32709003304802065,0.3270900330474767,0.6209355796694848,0.08265496020608165,36.31473462968961,2.966389697443627,0.49999999999983147,0.14368014196802883
0.40817148706456646,0.4081714870639065,0.5300375302591241,0.03610360590660159,15.05449425553567,2.611438186645475,0.4999999999998084,0.1603957211041789
0.13351163638445196,0.13351163638421062,0.5531636115380378,0.18759337439946366,86.45193824590253,5.19456499114294,0.49999999999990374,0.1561510302736717
0.43182794555193527,0.4318279455511933,0.6531878710267235,0.07027736601139752,35.65164551694258,3.549641119252536,0.49999999999985906,0.15717438505522877
0.3860057463950348,0.3860057463943866,0.4807547702222682,0.109679232764403,47.00515342295179,3.121470592435943,0.4999999999998397,0.13216164423029297
0.2113791444152434,0.21137914441486239,0.47672309446542593,0.10686762343975056,51.063989759868825,5.059765087617298,0.4999999999999012,0.14048317201983915
0.4521365516822889,0.4521365516815851,0.5563136240357739,0.040432766623191244,17.05706568585823,2.2563780260726864,0.49999999999977834,0.14996857012546214
0.4489556268097699,0.44895562680901047,0.5599122518204706,0.074155671397785,33.24310822713313,3.2442199589422374,0.49999999999984585,0.13863180764084115
0.5078341709498727,0.5078341709490647,0.5391155228548293,0.03672155196509461,14.848721011964859,2.446288692581248,0.49999999999979555,0.14450511050232856
0.3523835410507323,0.35238354105017095,0.5168708776713816,0.0696346654836358,26.681195921378198,2.456659773741355,0.49999999999979644,0.14298587556363185
0.31144892431882976,0.31144892431837584,0.5020704191362104,0.03653736851287548,14.309157256904518,1.8432434833380489,0.49999999999972866,0.12432598349188557
0.4709906051713106,0.4709906051705312,0.596811291788817,0.05855058619847664,24.371390321604057,2.897452508487838,0.49999999999982736,0.1393366070779669
0.47699851955428624,0.47699851955355016,0.6293561954687119,0.05595840275105493,20.144953471574095,2.187476073026521,0.49999999999977146,0.15866333184546116
0.3974593945575016,0.39745939455682777,0.530622687238237,0.10076392960335902,43.896611080300886,3.2856968465039804,0.49999999999984773,0.15779511084374692
0.4236971900673727,0.4236971900667418,0.5827223380838618,0.03293888584105564,12.229487472196993,1.9573157821514628,0.4999999999997445,0.13330650192189397
0.4972504402451429,0.497250440244339,0.5843696928349766,0.05050428441469856,19.603598447378303,2.610493651400588,0.4999999999998084,0.15353024729452516
0.18095241979804383,0.18095241979773855,0.444502308540463,0.07716364606246559,34.32134285834586,3.1989655916953037,0.4999999999998437,0.13939755343939506
0.4331635279797847,0.4331635279790238,0.6713105634666772,0.09135238020101565,51.24326097336893,4.111089950213839,0.49999999999987826,0.14586717509913005
0.08073961225099714,0.08073961225084204,0.5858822749865638,0.3790651349310613,232.49022335256657,12.752517948248315,0.49999999999996075,0.16138134453313843
0.5231073366856088,0.5231073366847757,0.577506965785199,0.048108471759244216,20.101339404078654,2.4534747235150483,0.4999999999997962,0.15229573985764705
0.3225085702903511,0.32250857028983704,0.47703986812813737,0.09386167151771985,36.41155266170528,2.463544978288338,0.49999999999979705,0.13512236323071353
0.3698653585217217,0.3698653585211654,0.5101770584989768,0.044240973383572905,16.796102805734687,2.0144152466411795,0.4999999999997518,0.14099833250811503
0.5203967558565974,0.5203967558557345,0.5629986356862844,0.06434851534923736,26.866685316360552,2.9213957513894435,0.49999999999982886,0.14344412657870048
0.028898716802110924,0.028898716802054313,0.5044551159219247,0.5291443841801075,445.63937503071793,24.43894973505285,0.49999999999997946,0.11875516634663709
0.5084561062155204,0.5084561062147099,0.5767184343052913,0.034600791357510305,14.243821259244658,2.4632951117674113,0.499999999999797,0.14659491708144426
0.34539156741719734,0.34539156741666854,0.5117398680673392,0.03659838140765011,15.276617903696772,2.1328238832277244,0.49999999999976547,0.14292068938401445
0.195042038613875,0.19504203861354044,0.3921970207057971,0.11011362112409878,49.586623593438475,3.5117646258979125,0.49999999999985767,0.13518649017768047
0.16727675601485392,0.1672767560145592,0.4484351693250283,0.11809486122956087,56.7397337348416,4.201238035961468,0.4999999999998809,0.13557362787678268
0.41113634247090375,0.41113634247025116,0.5721253616240329,0.05216657187917593,23.996595985309053,2.423452707229425,0.49999999999979367,0.1421065315652878
0.48681073358597626,0.48681073358526505,0.5976053721816195,0.03471244345884931,12.112602187716677,1.8556040840838266,0.49999999999973044,0.13599763678772406
0.36444505117153536,0.364445051170934,0.5662528858103251,0.06422195452456507,24.1206034309684,2.858186322793884,0.49999999999982503,0.13656206216193664
0.1778364732125396,0.17783647321220794,0.5357626874888337,0.19280555296048488,112.83251791783691,7.398094842652011,0.49999999999993233,0.1331530544553043
0.28326194109582037,0.2832619410953126,0.44068078375686465,0.14104219249511601,77.29700645120526,4.8169970928134695,0.4999999999998962,0.1352657434145943
0.29957374058208996,0.2995737405815752,0.4801388874493968,0.11839904017180852,48.67301998537906,3.5504367056713697,0.4999999999998591,0.13959289636587965
0.32798055008794785,0.32798055008738947,0.5282182888094092,0.07489322380856372,28.525367496839184,3.365824816465346,0.49999999999985134,0.137253650145509
0.49922624515387626,0.4992262451531362,0.4899032342793374,0.03162977221837929,11.752231343073944,1.933384924482857,0.4999999999997413,0.14175905181178733
0.4846640163642248,0.4846640163634352,0.6104764602247557,0.03903402946557606,15.398516766915096,2.696552727606956,0.4999999999998145,0.149354960879295
0.3850010650295759,0.3850010650288667,0.6003239407947952,0.20913232565040346,110.65854407005838,6.32825616731596,0.4999999999999209,0.14789742841685719
0.5440059425583142,0.5440059425574629,0.6319071127082975,0.03798099613013769,13.922282743029449,2.298688785706477,0.49999999999978234,0.13595678897817115
0.15395853985874494,0.1539585398584577,0.5786404380483077,0.17189078396621643,98.63598099178405,7.460267221997703,0.499999999999933,0.1491128148143531
0.4919463960124739,0.4919463960116661,0.538429117639305,0.06401773371521305,25.248879838515464,2.7954631077383634,0.49999999999982114,0.15361870569002406
0.18473290933787093,0.1847329093375398,0.5912432296341145,0.10414606382117517,53.760335949780064,4.813083332594697,0.4999999999998961,0.13331356318506832
0.30269104028184574,0.3026910402813084,0.6001332658936612,0.12875652870685111,62.921931819885664,4.446496231401709,0.4999999999998876,0.15905652609665047
0.4718889787003379,0.4718889786996195,0.5895682127887376,0.05435934346496419,19.619447199722785,2.0937246274762797,0.49999999999976114,0.14869112790189093
0.06656446851737816,0.06656446851724918,0.5462666779424713,0.40659172206572586,244.9954770357043,15.896388763787606,0.49999999999996847,0.140967802390048
0.3340938623645686,0.33409386236405003,0.4894588530699832,0.05380700807142384,22.144775541539115,2.2339842775142835,0.4999999999997761,0.1391883285149537
0.1308103511510185,0.13081035115076856,0.6139169469086124,0.3265637078897127,185.0547984796807,11.138437176140775,0.4999999999999551,0.14201917317310803
0.4398207351864828,0.43982073518577286,0.5167362642243349,0.07768922057220862,33.84406322802272,2.59275243199892,0.49999999999980715,0.1292367483293264
0.43473553718524705,0.4347355371844905,0.5625717188485235,0.08157622569308945,38.105730248089834,3.850994858802256,0.4999999999998702,0.1613352135935613
0.2883032875472394,0.2883032875467581,0.5235064325154809,0.06499715522817673,26.109363831666126,3.0259167688507,0.4999999999998346,0.13966436954099296
0.01573796456781886,0.015737964567789343,0.6214196185470346,0.27618962295712746,149.33551165140977,7.964675826224141,0.49999999999993716,0.1358659223993859
0.15283819233051446,0.1528381923302459,0.5741803884268134,0.12487836920894377,60.057122125973514,4.1177428982695625,0.49999999999987854,0.15102914902796793
0.45050093789211465,0.4505009378913405,0.5568948235915254,0.11082169874035488,41.35147255870573,3.5508593860142565,0.49999999999985917,0.14191311197100498
0.4455982919716855,0.44559829197092715,0.6090906769360593,0.08830929136860739,36.98545280290176,3.3592210773871294,0.4999999999998511,0.14505025678908492
0.1990634933556697,0.19906349335533396,0.5706048273254267,0.10103899378099514,44.66037092847531,3.191593858462173,0.4999999999998432,0.13634646946390344
0.2951548158112259,0.2951548158107112,0.6006799797008451,0.12204169714484464,53.8981717335359,3.9068889931346478,0.499999999999872,0.14759116158759888
0.2055461481597577,0.20554614815938102,0.5940770128411074,0.15496461219216243,86.16122852188565,5.963125179025965,0.49999999999991607,0.14133219158564803
0.2242494369416267,0.22424943694119778,0.5329301522779311,0.3210218253282064,187.47660780022233,11.49530489666156,0.4999999999999565,0.1540758328472213
0.1269863503807887,0.12698635038055608,0.5504539269398087,0.16919451215744646,92.784762394424,5.9559779353603854,0.49999999999991596,0.14004374943894438
0.40017344919237374,0.4001734491916961,0.5235949518128387,0.04811645587059968,21.02719353648141,3.2638867482909113,0.4999999999998468,0.15296445703453793
-0.053600580964128355,-0.05360058096402219,0.5312632926005781,0.6648133694755287,888.1169017853026,50.66120511749329,0.49999999999999006,0.13754721996129282
0.08676131871611,0.08676131871595338,0.49529585281124555,0.11693326907373162,53.63246590543169,5.140086517097722,0.49999999999990274,0.1295676891141963
0.49172959095142177,0.49172959095059926,0.6304490616103887,0.04929864621645309,20.0698736154523,3.055551043365926,0.4999999999998363,0.14582254242753942
0.12960094064689184,0.1296009406466622,0.43255372543117954,0.09469937525233352,49.62324840698971,4.3849737965260465,0.4999999999998859,0.13870173754847595
0.2508420609510062,0.25084206095057193,0.47087905882380166,0.13676910410903814,58.327460146425246,3.722717172083039,0.49999999999986555,0.1374617502081289
0.4655243673123269,0.46552436731159064,0.5131984023940888,0.038304447629309644,14.92791611492374,2.3908367855689354,0.4999999999997908,0.14474637939841356
0.2152352186523167,0.21523521865195286,0.6171777616607756,0.057996863727625254,25.590417084254383,3.2336127943532906,0.49999999999984523,0.15809066575963543
0.22369850924988569,0.22369850924950524,0.5962304507442836,0.06267537840748938,27.023264082401194,3.3390796045419404,0.4999999999998503,0.15411602138414057
0.4822771354398447,0.48227713543911177,0.5549222927973452,0.039831379526548964,15.615948195977747,2.082746899255292,0.49999999999975986,0.12982989584285973
0.29373676399244897,0.29373676399197973,0.4214456751008111,0.06902737047039618,26.032762267905156,2.4850354533251267,0.4999999999997988,0.14605706466491597
0.5176157155357226,0.5176157155349205,0.6261184265911632,0.03915310869063938,14.022031057655521,2.2226509245924206,0.49999999999977496,0.15711878558499906
0.2822710335437485,0.2822710335433003,0.5187889257893173,0.06951147605971862,28.9044858378165,2.4273805448215433,0.4999999999997939,0.14457519720079953
0.3882362510116142,0.3882362510109812,0.4854978338498043,0.04404289948587251,18.31396867878819,2.7057329164495263,0.49999999999981515,0.14434873156420347
0.39886045764196515,0.3988604576412909,0.5346770633948128,0.04264060673952662,19.169003815849173,3.231088697447245,0.49999999999984523,0.14302174528117284
0.17946671563047395,0.17946671563016867,0.510711132482033,0.05444500995719635,25.075650171896054,3.345497623658755,0.49999999999985056,0.13533048603562378
0.43908123274324284,0.4390812327425317,0.6106197393725815,0.03472214730277033,13.60902263448591,2.628152930800714,0.49999999999980965,0.15733169594146393
0.3092523037046308,0.3092523037041137,0.5062844135589558,0.07979035707188395,31.518681741861105,3.052654325511739,0.4999999999998362,0.1505993861290179
0.34914711412560573,0.3491471141250215,0.5538441197453274,0.08193040138560909,34.08504183149463,3.0601951481945657,0.49999999999983663,0.15160301064351003
0.28555947037446955,0.28555947037402785,0.3735194685867494,0.04721799366285463,18.000273621516367,2.2046324161299,0.49999999999977324,0.13568175130079657
0.23326196692539147,0.23326196692500017,0.4650535041563351,0.05190352945247543,22.891225745657326,3.1008645586235692,0.49999999999983874,0.13337941106385115
0.3030184077036705,0.303018407703161,0.5467097490795491,0.07536992264236014,32.857986603457135,3.1383035461691695,0.4999999999998406,0.13133842845032398
0.3408060985315214,0.3408060985309376,0.5828744776887677,0.10332941041509552,43.972988413266584,3.4851071714871438,0.4999999999998565,0.1457712449375894
0.48958683171635725,0.48958683171557305,0.49460907114702235,0.03577802799801496,14.546105688451764,2.5115236533757215,0.4999999999998009,0.16450084816809207
0.5370860226145439,0.5370860226137432,0.5177848574405207,0.019387365901557374,6.914693999750215,1.9653082868771932,0.4999999999997454,0.1500828624270128
0.278825980751917,0.2788259807513949,0.636735527308117,0.23939572880459375,142.80548909245798,7.853261803703557,0.4999999999999363,0.14832324886148393
-0.014718792982544065,-0.014718792982516115,0.43886294854270574,0.2783502039478433,173.24228577405813,10.008010948942804,0.49999999999995,0.15000370903882793
0.2539573546554211,0.25395735465499947,0.5064415762830884,0.0723672182248307,31.709988103847724,2.945333417103456,0.49999999999983025,0.12924694131713063
0.3909348908154832,0.39093489081485144,0.4845847895881392,0.04012982049281164,15.583348307427574,2.605877714854591,0.49999999999980804,0.1535389105702534
0.24701782204699949,0.24701782204655826,0.5500879834549922,0.1580251828446272,80.85613626614823,4.680922946536057,0.49999999999989314,0.14369093034159863
0.44005114590089983,0.44005114590015043,0.49208537221181053,0.06924788723691848,33.49909420419475,3.3656154101465754,0.4999999999998514,0.14669553084077158
0.028582903774072767,0.02858290377401873,0.5127715502283027,0.21688032241321142,134.61444547113248,9.092869225070682,0.499999999999945,0.1436219786496376
0.36662322997060304,0.36662322996996843,0.5804882489981454,0.09760215094703373,41.948179927527804,3.715705575301642,0.4999999999998655,0.16175714442706957
0.222238811628793,0.22223881162845052,0.5040057116286188,0.0456712957149631,18.699883634733162,2.177304942059792,0.4999999999997704,0.13478389163673649
-0.01004845373622145,-0.010048453736201775,0.516583320986352,0.49200077813069226,386.9023871313394,23.062894543217258,0.4999999999999783,0.14276480274818004
0.33795674385927843,0.3379567438587106,0.558421439284624,0.07008056545359502,30.32544178702808,3.127360914116669,0.4999999999998401,0.14480191221859742
0.024561939227787294,0.024561939227741494,0.5622013306235013,0.23627179203994542,135.42761367138309,7.4151913521539345,0.4999999999999326,0.1393225391434237
0.3328258460969793,0.3328258460964138,0.5526833829312783,0.0353140744193455,16.450481541443537,3.327268198924751,0.4999999999998496,0.15322272287632768
0.07521012879332566,0.07521012879319823,0.43950876231276154,0.07690236929502091,37.58482770117529,3.2707894168284546,0.4999999999998471,0.1478166983469336
0.4223961091428194,0.4223961091421258,0.5961539664663239,0.07848443288576702,30.734042675173253,2.7947765588092413,0.49999999999982103,0.15236227224565108
0.07943925217272298,0.07943925217258137,0.5332856383097553,0.11459142964908853,52.369433236763115,4.60111214509011,0.49999999999989125,0.161023618887136
0.3313892703381647,0.3313892703376272,0.534544024445054,0.05104561265839,20.420490731109517,2.643782539847828,0.49999999999981093,0.14422342430324162
0.14464687353898575,0.1446468735387055,0.5030567893805822,0.274908350104219,234.81719089220843,16.020546803664907,0.4999999999999688,0.1446366726665018
0.4477018460827022,0.44770184608198166,0.48920344844958014,0.06302585434552962,27.55269297004327,2.55971092922,0.49999999999980466,0.14406749605986352
0.43467495447257315,0.434674954471926,0.4519775050799839,0.03459429273405172,12.991759864604772,1.9556525345679934,0.49999999999974437,0.12643635812236673
0.18293244569472267,0.18293244569438197,0.5221069539562585,0.23186074373299123,125.72375710429765,7.278876233426177,0.4999999999999313,0.13891177446823977
0.03802974928169045,0.03802974928161949,0.4996181357782906,0.2772495933449084,128.78278011459363,7.492567958259871,0.4999999999999332,0.12300981478620801
0.31136502102733404,0.3113650210268097,0.6311204632951646,0.08295402127337113,34.098184990069754,3.1700529425002184,0.4999999999998422,0.14244875432343068
0.11450243794909251,0.1145024379488842,0.5820438767984226,0.14312691685976828,71.55167489515195,5.530123918647537,0.4999999999999096,0.15819102715288233
0.39186950396348447,0.3918695039628325,0.546695371962787,0.046735562848067,18.853435969203222,2.9738387742053685,0.4999999999998318,0.14254071969919516
0.195390722290541,0.19539072229020854,0.548893825210461,0.06065230387511467,29.274954299814553,3.3524574162038627,0.4999999999998508,0.15159912565680586
0.25572302953961734,0.2557230295391824,0.616350907521267,0.09152671557834603,38.6866710436439,3.345094362984237,0.4999999999998505,0.12325637855269657
0.46224614319465956,0.4622461431939092,0.5280684355128282,0.0487785343801211,18.27800245852021,2.6547004138437638,0.4999999999998116,0.15326123432792335
0.2126595448004293,0.21265954480006613,0.41154863588600155,0.06913822439016938,35.55944642088789,3.420172246781312,0.4999999999998538,0.1316068500594303
-0.01928235710609389,-0.01928235710605578,0.4452078888327013,0.67596755452134,870.4803520533919,42.894544893142516,0.4999999999999883,0.12845371636540495
0.10603384364169081,0.10603384364149535,0.5499984743875745,0.19331761904296357,99.53483376557949,6.3898136512136405,0.4999999999999217,0.15877433335036675
0.37075491367239793,0.3707549136717456,0.4317726184230399,0.09619139485838875,43.61872063802101,4.1513560592936605,0.4999999999998796,0.15253582741918173
0.4333189801758549,0.43331898017519493,0.5056034602055361,0.06438489792302363,24.80452909786346,2.0962175593826964,0.49999999999976147,0.138391454346705
0.43691296935093754,0.43691296935025536,0.5654773916424355,0.044968149572599515,17.172258606514283,2.2791813774605463,0.4999999999997807,0.15416579375723696
0.5021649214939966,0.5021649214931726,0.5691934952357557,0.04924106904235091,19.477118444589788,2.786814327912859,0.4999999999998205,0.142215975156041
0.1429451170891121,0.14294511708886093,0.44254973433962763,0.09739188912980946,49.33334501138689,4.112793783462558,0.49999999999987854,0.1412660831674427
0.342690623920561,0.34269062391996213,0.5498297661989665,0.10408016291168859,48.39476268282361,3.9536229772991582,0.49999999999987355,0.15245697519678564
0.3103676794063345,0.3103676794057866,0.5245809013451983,0.10711824639327634,51.885729976319666,4.2609995594711565,0.49999999999988265,0.14469623970327317
0.22490056564135916,0.2249005656409329,0.5429642080695619,0.17672945401765375,123.17762172806758,9.56123222918602,0.49999999999994776,0.14575482082991129
0.2546052984822573,0.2546052984818383,0.532905779371701,0.045947494114759284,19.122981095635307,2.821998170733961,0.4999999999998228,0.13358944663359645
0.4305721655031772,0.4305721655024916,0.6054200090692962,0.05181691080176015,20.80575552745318,2.4536525011688437,0.49999999999979616,0.15169295647860878
0.318406750220466,0.31840675021991655,0.576698308037425,0.06602460730712409,24.885391173498842,3.646053699705866,0.4999999999998629,0.14854104804574844
0.5333570733186933,0.5333570733177817,0.6124984340784996,0.05608716345780326,23.938923183041297,3.4398989258774884,0.49999999999985467,0.14154762323090195
0.032327532286102946,0.032327532286041086,0.37774280638896424,0.21597873593438485,140.76216256373283,11.497847164814956,0.49999999999995653,0.13451370050142325
-0.07382799326302308,-0.07382799326287841,0.47531890710665003,0.5479381878942122,498.8098161179293,24.871103403718962,0.49999999999997985,0.1546736212900218
0.40906069177436927,0.4090606917737485,0.5093665488169643,0.023680174684336572,8.944492422364048,2.0723994491654056,0.4999999999997587,0.13778049726808533
0.21316036184695802,0.21316036184658618,0.6148347276200746,0.13809462975578105,56.21823053117782,3.9173280007373616,0.4999999999998723,0.1302999301202276
0.3994531221448206,0.3994531221440971,0.5466186544495818,0.11139962540068488,54.34699452250833,5.295496197024818,0.4999999999999055,0.14462039739361557
0.053627388642272115,0.053627388642170766,0.5261601579279739,0.24288164590541197,130.71164768333648,9.08763551693488,0.4999999999999449,0.15815492123865768
0.3760707972482801,0.3760707972476562,0.4692989422285248,0.07324477523273036,30.33280471194528,2.9314651630515915,0.49999999999982936,0.13974506867382155
0.3314321908866391,0.3314321908860841,0.5857357522872827,0.09455389247725919,40.016307763597254,3.0741201473582773,0.4999999999998373,0.14481815015100258
0.16399083354368635,0.163990833543391,0.5567613237265513,0.13448757356165045,69.22249024642007,5.02091291596956,0.4999999999999004,0.154133384865359
0.2672634272801362,0.26726342727971164,0.4970776437211104,0.042944980868267896,15.304783119438463,2.428424024405324,0.499999999999794,0.1356115196277124
0.275753765755588,0.2757537657551205,0.5753379104386785,0.1296461546374427,54.61519080214321,3.2831137521193163,0.49999999999984773,0.1347903732965834
0.4441774774343814,0.44417747743362757,0.5757784894867904,0.045501561037136956,20.147537106186682,3.3039844121320345,0.49999999999984857,0.1456660836551574
0.14638822820509784,0.146388228204838,0.4863369746821724,0.08745387740395785,45.84115829352785,4.441398155778658,0.4999999999998875,0.12807343941754898
0.5025154459493482,0.5025154459485413,0.6710362816881317,0.04051159331122353,16.732897924554557,2.535396054080704,0.49999999999980277,0.14338513442283216
0.30767818330631763,0.30767818330580404,0.5049240115048909,0.059744149587084676,23.67924375622381,3.0246860266810005,0.4999999999998347,0.12387661934476724
0.42637263315100044,0.4263726331503207,0.5846930824805987,0.0449086073000706,16.7116859808202,2.4652928098416265,0.49999999999979716,0.14454764851970245
0.3386041481280894,0.3386041481274949,0.5572917378401919,0.09763051427945664,42.09117762713943,4.093331682371705,0.49999999999987776,0.14439288968698785
0.489989779569555,0.48998977956879025,0.58012616643919,0.032643198497191384,12.864681883973752,2.2740831328602282,0.49999999999978023,0.15097061327062805
0.2776464916998169,0.2776464916993621,0.4942454175884407,0.06496183482962083,25.98215969051002,2.761980015649389,0.499999999999819,0.14379766701108948
0.37623545272017694,0.3762354527195437,0.5857173835104659,0.07092189178378798,36.91998323016586,3.156062881410131,0.49999999999984157,0.13243309896945057
0.4417996965046294,0.4417996965038826,0.545880248718649,0.08384285194528222,40.04431625304844,3.231028333902826,0.49999999999984523,0.15236626720737406
0.5246683916927167,0.5246683916918976,0.6139054593489147,0.043293725695438205,15.036723408113259,2.2816199569887217,0.49999999999978073,0.1479640664510501
0.4269837575784693,0.4269837575777261,0.554626691120108,0.10418873528079511,45.90528276112913,3.8579385394862102,0.4999999999998703,0.1468391750769109
0.30629923875198006,0.3062992387514063,0.6121112111557567,0.2898344595811147,136.91762718615175,7.908623699340737,0.4999999999999367,0.1480149257153176
0.16537241277899084,0.1653724127786849,0.5556156579722688,0.15525845605677907,91.19530882171478,6.670640576877455,0.4999999999999251,0.14118329503020036
0.3047218212621646,0.3047218212616718,0.530793541232121,0.04389770334049322,17.546233274035988,2.613119389270395,0.49999999999980865,0.14670349833566018
0.4619991605590541,0.4619991605584005,0.5926179071316603,0.044697465913245776,15.81693147225301,1.7085224930536236,0.4999999999997072,0.12985835342508784
0.442602512702428,0.4426025127016776,0.6293743385002224,0.05651519543286367,22.446130370969165,3.2860624519554054,0.49999999999984773,0.14740883080704428
0.3669065928981243,0.3669065928975424,0.43748951584571055,0.05478851346367922,19.924474874146412,2.415617100796063,0.499999999999793,0.14351918679469852
0.24451146703012117,0.24451146702968074,0.5709767952779543,0.10126120449622295,51.79833122295238,5.029865989071996,0.4999999999999005,0.1628261828006155
0.41137321858927495,0.41137321858858417,0.6218411857098726,0.07915461397518368,29.850538189563032,3.1208725514447364,0.4999999999998397,0.13994180043618737
0.10644586666013767,0.10644586665993327,0.5295783120509776,0.37451398374064204,229.4893638691374,12.504007568520633,0.49999999999996,0.15941400642098563
0.06794715076337114,0.06794715076324727,0.4836249528428564,0.17841066769765948,96.0910405686945,5.662554675743699,0.49999999999991174,0.12879357766312718
0.3285985098619822,0.3285985098614039,0.6112084761452513,0.08887775370279626,39.949714194385784,4.16567119146043,0.49999999999988,0.16806400614651204
0.301299749415473,0.30129974941497767,0.5780780439716576,0.045597426741956194,21.051079994283736,2.8064743678544666,0.49999999999982175,0.13430476748478726
0.12013411727070718,0.12013411727047901,0.6444521242514603,0.18583017230614812,109.88932792660074,9.884802502443085,0.49999999999994943,0.1685533555909397
0.416822301689674,0.4168223016889967,0.5613493158804873,0.05389354630143793,23.016651638379244,2.665256705557978,0.4999999999998123,0.1504317501782095
0.2580183331675295,0.2580183331670789,0.528122679948006,0.08007442984305879,33.67413917458907,3.945939760427432,0.4999999999998733,0.1464568539952254
0.19081069629121938,0.19081069629089,0.4109451277466005,0.10876981652147687,46.97392032549965,3.6537547593645106,0.4999999999998631,0.1312829953266832
0.4511420580813098,0.451142058080537,0.5150090308991456,0.06926830473837355,29.77060051742732,3.4866391236416088,0.4999999999998565,0.15068624540575948
0.04989455859283287,0.049894558592741486,0.6124963859615022,0.17332736055795223,86.29992122307236,5.938863367647456,0.49999999999991585,0.14927249421118985
0.38570113762538094,0.38570113762471314,0.5875311525259171,0.08225901964346452,37.34733848769781,3.7318509084466873,0.499999999999866,0.14025711039726804
0.5004263118131238,0.5004263118123088,0.6156841618734487,0.034843389837218325,13.215214494114285,2.6923583970812475,0.49999999999981426,0.1508640755716673
0.37022496415659156,0.37022496415594003,0.5656558561944225,0.07510307048739329,35.75526292101829,4.158520608608955,0.4999999999998798,0.15632428256674427
0.3503702468267131,0.3503702468261297,0.462031093757573,0.07334380631881089,33.16330560299995,2.9842946006904523,0.49999999999983247,0.15590257071953992
0.5459207431824905,0.5459207431815933,0.5778843235571848,0.04956474590485154,21.30256249609606,2.803697894395781,0.49999999999982164,0.1606329412103612
0.28126039563190847,0.2812603956314532,0.48180753701835954,0.06832585685864014,28.108274706668173,2.620955565051613,0.4999999999998092,0.14982850628450733
0.2505387126198981,0.25053871261945654,0.5173431907878866,0.12098112459371906,55.15724471680668,4.208787719440481,0.4999999999998812,0.13514887572142859
0.3781630716071636,0.3781630716065724,0.4990610089156807,0.03828127831521676,13.416790369362868,2.2902881409435887,0.4999999999997817,0.13213721053584643
0.15853678104474264,0.1585367810444643,0.562036210274835,0.10242253807563659,46.51250518950149,4.0831556641034945,0.49999999999987754,0.13428560708056686
0.38759723027539444,0.38759723027475845,0.527962723096067,0.048183186538210576,19.575426752280812,2.784806167021905,0.4999999999998204,0.15075286099940824
0.3006276466127874,0.3006276466122727,0.5029834511647469,0.10033723253926974,47.10355798858877,3.4749272814064547,0.49999999999985617,0.137345420076165
0.39391139531083025,0.39391139531021396,0.5802229927508783,0.041470313458237686,15.819794558117058,2.296949257928569,0.4999999999997824,0.14055289896771275
0.1906210437091424,0.19062104370882643,0.6349176302571102,0.06441221126492874,28.42755838176873,2.9168507305848737,0.49999999999982864,0.1328908451001236
0.41789111008942037,0.4178911100887683,0.5193760413750235,0.03778929314329394,13.91130281544176,2.2753613537144295,0.4999999999997802,0.14227681809208167
0.33719816854363,0.3371981685430719,0.47867804994232843,0.07854001349594426,30.13303012388995,2.8978291822514235,0.4999999999998274,0.1596217003250286
0.5006643042789591,0.5006643042781449,0.580414688205727,0.06316557672628507,23.307762366280663,2.6747724059969533,0.49999999999981304,0.14280013764165153
0.16176178017905785,0.16176178017875037,0.588816992366768,0.2640550010425284,171.88910544480834,10.077573411156157,0.4999999999999503,0.13795594055374838
0.2520568397092596,0.2520568397088398,0.4394954404043541,0.09037088732514008,35.83161252004211,2.9879548892782144,0.4999999999998326,0.14491455361696542
0.18424802490596293,0.18424802490565273,0.4896252444117398,0.057458458106135854,24.380293007833213,3.157059809289413,0.49999999999984174,0.14302831451387862
0.2612588886972669,0.2612588886968604,0.5151161330969019,0.05609932238492245,22.68015032329155,2.249297965124721,0.4999999999997777,0.1406451234755711
0.10339176397406298,0.10339176397386717,0.637017247206371,0.2711202901003632,150.36164311507804,9.43205980585911,0.49999999999994693,0.15337762190069965
0.26999148922671945,0.26999148922625166,0.6092366014290949,0.09618491427883595,44.41318988639435,3.7351380357940136,0.4999999999998661,0.13319644289351573
0.15314022482827838,0.15314022482800396,0.4924328406654207,0.14933783595933237,73.99790384181294,4.8040910992594625,0.49999999999989586,0.1236217200292123
0.23220320169848846,0.2322032016980806,0.6122203768065448,0.12079609377346018,49.661493668880865,4.108322291693546,0.49999999999987815,0.1621740489841953
0.1802981326959587,0.18029813269565592,0.5123636823045934,0.10409826112139485,46.49855075789686,3.119587979402255,0.4999999999998397,0.1347047388831882
0.34264455453366427,0.3426445545330924,0.5776077381523234,0.05396592392382191,20.42611091922347,3.0213098499028987,0.4999999999998344,0.12890610463722538
0.4500604685629402,0.45006046856222626,0.5943964818266567,0.04605889467715561,17.29568377694835,2.414854991346002,0.499999999999793,0.14625072208239798
0.2869775753015322,0.28697757530104373,0.4578499085100954,0.0757043337494467,33.18857006990916,3.360886446128344,0.4999999999998512,0.1487935729374868
0.23405685598329276,0.23405685598287296,0.6173069009439369,0.14867031235607747,73.44707694977372,4.8491404892448955,0.4999999999998968,0.15045667578354388
0.3909049039391426,0.3909049039384925,0.5151115753543265,0.0373128080120784,15.25402206247703,2.968802703389225,0.4999999999998316,0.15535736118234386
0.14542959903695687,0.14542959903668407,0.5831853046379493,0.18956297301343836,113.18937814014798,8.05808329281315,0.4999999999999379,0.1319884378597177
0.4519798471243229,0.45197984712356465,0.6014011386869706,0.054981959599644484,21.697404628933505,3.1013385238897326,0.49999999999983885,0.1485946801724045
0.28849645204546476,0.28849645204499047,0.46539811714734997,0.08623615906723303,33.22319996224243,2.8110437001427173,0.49999999999982203,0.1434779095675014
0.20588324355579818,0.20588324355544418,0.5529030856678252,0.11494050303982427,49.6140754236764,3.567696720187054,0.49999999999985983,0.13579239974071594
0.4713499323877232,0.4713499323869723,0.5437004558831491,0.06928841375818151,25.165955065035725,2.457158821469753,0.49999999999979644,0.12261195665427013
0.17161189449651143,0.17161189449620284,0.5497305260816479,0.06987248620162034,40.07767374049486,4.946378080533474,0.4999999999998989,0.14918224537102415
0.24099893349115625,0.24099893349074306,0.5248345933806313,0.08639526475113145,42.4978861247281,3.4993224865700343,0.49999999999985717,0.14506197368051496
0.3207322691821102,0.3207322691815677,0.536958053701705,0.07100564580459,36.657264809870284,3.241468167357435,0.49999999999984573,0.14792310497687078
0.04321726088393038,0.04321726088385171,0.5219636389286736,0.1679316353328018,89.44751084424037,5.561563438173296,0.4999999999999101,0.13347928528452663
0.3866554519218764,0.38665545192117434,0.5560726017475404,0.134595291954472,73.84641045234856,5.417287879461263,0.4999999999999078,0.13259187545152026
0.2617236160272111,0.26172361602673055,0.5684551533777826,0.19039751335142283,97.93585726436024,6.1058192014339845,0.49999999999991823,0.12707582743825133
0.37049214439068684,0.37049214439004274,0.49273183111540636,0.06120155421161336,27.745794013857846,3.8210731450571354,0.49999999999986916,0.17027580192677583
0.4750910945729381,0.47509109457218657,0.572107534958592,0.039417272768339756,15.55501738191617,2.390925135946702,0.4999999999997909,0.13450144731402122
0.4055748686201649,0.4055748686194845,0.6231754856632064,0.05323514015491976,23.31547924051644,3.1026778299494673,0.4999999999998388,0.14327280927978195
0.26931784054668795,0.26931784054626146,0.40818733017102093,0.08395924768785984,31.58197004219642,2.40190796280609,0.4999999999997918,0.13515285324875762
0.3174577192639976,0.317457719263475,0.47276925329231895,0.0633663873400115,25.289991840073856,2.8258231890367935,0.49999999999982303,0.12770992729594785
0.17188828990035046,0.17188828990003518,0.538179998018079,0.2134703134484663,107.25785437128151,6.034231765543047,0.49999999999991707,0.1410541585552633
0.5279920261907072,0.5279920261898757,0.5996226345838683,0.03449482258213221,13.311776675121674,2.353184514934573,0.4999999999997875,0.13682224509148339
0.4133674438629544,0.41336744386229746,0.5751570223335822,0.043143061718945275,16.003564958360524,2.434465681073772,0.49999999999979455,0.15023637750703964
0.45924826788202094,0.4592482678813355,0.5704962231700066,0.03622762989594831,12.285319531242443,1.9706277960504737,0.4999999999997462,0.1387629137853242
0.057180399643121244,0.05718039964301141,0.5016243391440968,0.34372901494386593,217.6706898038036,12.718702666480393,0.4999999999999607,0.13112863531523203
0.268745035057901,0.268745035057441,0.5625734889222113,0.10470011166070062,44.902719483757544,3.4647762569370166,0.4999999999998557,0.1396245080623216
0.4831071595158711,0.483107159515083,0.5925302174268938,0.04452040051521953,18.606272343002527,2.7122959693887045,0.4999999999998156,0.1672886963582937
0.29481581399167256,0.29481581399112433,0.5766566519005999,0.1732224771474783,101.39613691190794,7.12042126597704,0.4999999999999297,0.14816104379984413
0.25668840104792956,0.2566884010474489,0.5033312145416072,0.20904600251246536,121.18988936650904,7.847963932623098,0.4999999999999362,0.14645159182936052
0.14361168103077018,0.1436116810305121,0.5550759129560645,0.1478759880751394,71.87933911557764,4.927755123343569,0.4999999999998984,0.15178073249037427
0.4552023029892874,0.45520230298859155,0.552594462050636,0.03627722244938176,13.70892235370615,2.121225308361543,0.4999999999997643,0.13811595776804494
0.12699500087192223,0.12699500087171317,0.3612562278108085,0.05418932742102563,25.36028025299916,2.823981481557338,0.49999999999982303,0.13232703759208858
0.11873201883507971,0.11873201883485832,0.5016374149930971,0.2349517214491604,127.1370807686174,7.390195105798368,0.4999999999999323,0.13440910879595228
0.36640811300311893,0.3664081130025329,0.5317409375373415,0.06081291423747919,23.72182200414343,2.4955087225461177,0.4999999999997996,0.13349401553375498
0.18417246519368233,0.18417246519334698,0.5089004355067235,0.1098250740497298,67.077647045992,5.585243078262932,0.49999999999991046,0.13987819507200192
0.3341519880400555,0.3341519880395328,0.4824421422290313,0.05190954615902984,19.96819911952416,2.295602431780262,0.4999999999997821,0.13859024322092492
0.4179181298969798,0.4179181298963303,0.5773249352824056,0.03412058750233564,13.375485580617502,2.2437177425170534,0.49999999999977707,0.14388373023562734
0.40608894432606146,0.4060889443253318,0.5384431400573337,0.07108374956355898,41.73151026180484,4.914733372681437,0.49999999999989825,0.1485223219836317
0.5342120003832848,0.5342120003824204,0.5232010400900269,0.06864644881063894,27.511453881483824,2.6165975747884804,0.4999999999998089,0.15355815600157124
0.29523156664553174,0.2952315666450074,0.5961206970526556,0.1633124178925003,72.7287230187806,4.466263162980816,0.499999999999888,0.1539849541633741
0.3456924891429351,0.3456924891423598,0.5767617239965925,0.06305036273934499,24.278241144906552,2.9766938371602514,0.499999999999832,0.1533539636007162
0.4734104332669488,0.4734104332661189,0.5557926148300876,0.11460683679504731,52.61544631402535,4.048707990674148,0.4999999999998765,0.15658302473923805
0.4326934046853449,0.4326934046846267,0.548173464648807,0.06789965032652995,26.374692633673238,2.938458376154974,0.49999999999982986,0.13468703952147937
0.2781833596234518,0.2781833596229474,0.5428280828930016,0.14545203220642738,79.5968440471317,5.3500256258826555,0.4999999999999065,0.15688718889901268
0.5307808082348622,0.5307808082340181,0.5690624872873871,0.06300950671394019,23.055265576679943,2.439308600262773,0.499999999999795,0.14893250559445567
0.08922164557821444,0.08922164557804763,0.573159103328354,0.2153980563659379,125.67005024175636,7.651658435681051,0.4999999999999346,0.15701825240666983
0.44937886271528377,0.44937886271461674,0.5612097232462758,0.034289085882033346,12.261217726562748,1.9398942016490215,0.4999999999997422,0.13398578033660669
-0.03175609906532596,-0.03175609906527205,0.42402441723221906,0.07557427001555168,33.699615812493434,3.3148635142174827,0.4999999999998491,0.12764584145238342
0.22140900558373547,0.22140900558331647,0.5914136605053694,0.2585231601339396,147.1455604928876,9.27592402887476,0.4999999999999461,0.13697371938172323
0.33524207669846184,0.3352420766978968,0.5559245258899433,0.044337669084325626,20.067479571970217,3.1817781024863243,0.4999999999998428,0.14579778287509004
0.40087822179916605,0.40087822179851584,0.5837150617643625,0.04460370581499337,19.204496999504265,2.645653204871298,0.49999999999981093,0.1394130495970252
0.1549968495827428,0.15499684958248072,0.38289389800163115,0.07346973321164577,28.517402960298075,3.2322280786090656,0.49999999999984535,0.12673916931289317
0.18924428970164964,0.18924428970131396,0.4480108703384255,0.1294719673776007,67.38789312193369,4.427357475403109,0.4999999999998869,0.13734150997092695
0.3308245757818861,0.33082457578134405,0.5384660346287176,0.051743001005727624,21.671081710115846,2.7661621351164682,0.4999999999998193,0.1368612308701051
0.4379080467792051,0.4379080467785398,0.5984298128890522,0.030369132105032507,11.434038753199543,2.079647959467005,0.4999999999997595,0.13356026799566867
0.3339744201718412,0.33397442017127055,0.5177152183174094,0.06163056939707145,27.876343361960974,3.437142932927,0.49999999999985445,0.15220717641057507
0.25978616734319726,0.2597861673427284,0.5346278910092663,0.10922148780756624,59.52181135363915,5.120588328616605,0.49999999999990236,0.1567223258985642
0.2791364051982506,0.2791364051977702,0.46014312030235677,0.09594340645502959,41.32445958494444,3.5853372764498337,0.4999999999998606,0.1363894947517447
0.25822511880927806,0.2582251188088321,0.5193158352552156,0.08998900021906278,38.66873021006658,3.6635465078402816,0.4999999999998635,0.14497954826939513
0.38843565906153565,0.38843565906095445,0.49793804885580817,0.039251833710980295,13.451986954166006,1.9860441037561591,0.49999999999974815,0.14955909690817534
0.3459520440788101,0.3459520440782491,0.5848067914111276,0.06360673020113465,24.91083064204205,2.6423043358160356,0.49999999999981076,0.15322915477075044
0.03061633910385672,0.03061633910379723,0.6892692941836703,0.4264817259133174,299.3211665907818,17.55814140708901,0.49999999999997163,0.16896942272400747
0.28164008473081786,0.2816400847303366,0.46438782097679737,0.06972168624700541,31.603296460971688,3.4332001372795697,0.4999999999998544,0.14178920224520677
0.3575874134489822,0.35758741344833905,0.5642402133798288,0.15933099617956348,67.15174198122318,4.964703292680433,0.4999999999998992,0.15244904465542153
0.383436280067514,0.3834362800668774,0.5433432322157825,0.055073073395513664,25.70567830469029,2.942557149350856,0.4999999999998301,0.1446260836439094
0.5122692242459048,0.5122692242451304,0.5776974210768748,0.03229981204796823,10.994094079765416,2.047200816850015,0.49999999999975575,0.14169244676877651
0.285104470345541,0.2851044703450849,0.532281648981661,0.08009960989959831,29.743029047885482,2.4973397032144007,0.4999999999997997,0.14884485322869984
0.4703598867016068,0.47035988670085216,0.599203171578644,0.038179558151214384,14.235841068501704,2.5285522341595907,0.49999999999980216,0.16243171326036637
0.2578770165929214,0.2578770165924601,0.5124509861346026,0.10259334167616656,47.84689576532577,4.728234685530691,0.49999999999989425,0.1441691532533932
0.41279801415352974,0.41279801415287254,0.5820029782019442,0.05689981500819346,22.358523140285367,2.4514537377145476,0.49999999999979605,0.136861064753817
0.35987234605940455,0.3598723460587989,0.49742879944832635,0.060788584404894444,26.545623777207926,3.156375620569391,0.4999999999998415,0.13993089537074094
0.5519128046597183,0.5519128046588347,0.5078588137013115,0.02564467636950144,10.396203847894308,2.5035862559503963,0.4999999999998002,0.1435912567884587
0.05059287937720924,0.05059287937711631,0.5527908127858311,0.1617267236357497,89.15379814018034,6.155643577589924,0.4999999999999188,0.12868661795657368
0.17705227805086668,0.17705227805053925,0.4139727646999301,0.18652421800495148,94.90565882478094,6.635511231572903,0.4999999999999247,0.1409567131137342
0.3769145490232385,0.3769145490226148,0.5692801049146979,0.07438046767432818,31.70349713899215,2.8971982462886925,0.4999999999998274,0.1391841284388271
0.4640579187660279,0.4640579187653256,0.6034826345290097,0.04308212698929401,14.274106295971034,2.0554821467314643,0.4999999999997567,0.1477948219390904
0.23897733860693185,0.23897733860652567,0.4461250465696923,0.08036832345499272,37.16816644424416,3.330399643387479,0.4999999999998499,0.1376532588696807
0.08449189409393273,0.08449189409377995,0.5651309676194225,0.07640520644624965,42.370014997124954,5.2127587483563245,0.4999999999999041,0.15168409528889107
0.341230416820439,0.341230416819921,0.5384920446845349,0.04176390407235036,16.432287811051626,2.074859462426325,0.499999999999759,0.1416440453981645
0.40413446108188755,0.40413446108118833,0.6665505256849295,0.08031700414560994,39.30404103782041,3.7110859641369127,0.4999999999998652,0.15907696849296013
0.10943303801589957,0.10943303801569404,0.6356326863110832,0.21339217992923576,129.39326055643735,8.163558292693716,0.49999999999993877,0.15888816332196912
0.46389074252186824,0.4638907425212108,0.5937585980420701,0.02919125885922813,10.924810068439008,1.71585698889377,0.4999999999997085,0.13453719479267695
0.27606226885688157,0.2760622688563835,0.48789721360626287,0.1794148268504456,91.59772732896258,5.094626241309668,0.4999999999999019,0.1446501731567085
0.3603002707059482,0.3603002707053552,0.6100072966433631,0.06794835123497098,29.92924776718381,2.8225871996139413,0.4999999999998228,0.13250134760224208
0.2117998240841628,0.21179982408380493,0.5078519270133949,0.050977800599811274,23.519346614970637,3.2250988719591813,0.4999999999998449,0.1258209070015889
0.49887662168499025,0.4988766216842254,0.583728661298406,0.06259680589120876,23.378279012620172,2.1415015747850314,0.4999999999997666,0.1352676063034171
0.04852578425416964,0.0485257842540789,0.4491262103126652,0.23981752651108726,121.1778478765865,7.6833958104061875,0.4999999999999349,0.12424195317777227
0.21831083745669558,0.21831083745631075,0.5235087591378162,0.12830441092195585,57.575682934210676,4.215839427789292,0.4999999999998814,0.1463531136637737
0.34027570750397546,0.3402757075033905,0.5073639486810653,0.06596287481288511,30.594867949524062,3.560358048771233,0.49999999999985956,0.1600461561478051
0.3559149930188991,0.3559149930183111,0.4755009410605053,0.07689892215573424,33.061664701654195,2.8748249012120595,0.49999999999982603,0.13432224161705095
0.5380782714866075,0.538078271485802,0.5839941675097625,0.03774204011569994,13.499797935962716,1.9889652818970858,0.49999999999974865,0.1591679755378787
0.22299856148606623,0.22299856148563701,0.517000233325495,0.30628880732638897,191.30098762800924,13.243025473861275,0.49999999999996225,0.15390591245225813
0.0927853692569128,0.09278536925674538,0.5715008302938939,0.16550409003195637,88.56370754553647,5.116096979260865,0.49999999999990213,0.13794547689526504
0.3234950694441813,0.3234950694436192,0.5919918107521834,0.12545741596420215,51.82813858940627,3.8128329108667187,0.4999999999998689,0.1449543960115556
0.28628039634867775,0.2862803963482038,0.5541342246849043,0.0770067627058852,30.21538358005088,2.905269330247321,0.4999999999998279,0.1336301650540648
0.34988705269576587,0.3498870526951532,0.5655720813270464,0.11268953561528106,50.824975978496774,4.019023474904201,0.49999999999987554,0.1523655643034504
0.42004010624097443,0.42004010624021404,0.6822346960220645,0.1381619164890168,73.6626930758252,5.263111601871054,0.499999999999905,0.14425908003397703
0.22119009863071745,0.221190098630309,0.446199809612895,0.17443387985930753,104.39503326312747,6.529918857034793,0.49999999999992334,0.14515286914633577
0.3752210755950462,0.3752210755943977,0.5310987901461993,0.06707661544268186,29.836016438508278,3.680474928564395,0.4999999999998641,0.14697181741056672
0.3024755667648496,0.3024755667643086,0.4638101177847003,0.15970910475792505,79.29743195001306,4.733374873605597,0.49999999999989436,0.15413469967005772
0.3258135800286423,0.32581358002811556,0.42009313559371764,0.04940903348130472,20.946540142706656,2.6074023744112815,0.49999999999980826,0.12401420737670793
0.0965380376371338,0.09653803763695339,0.4779562430202783,0.2252882282571462,140.94317322727582,7.621765601001042,0.49999999999993433,0.13946224518200243
0.06817630199788394,0.06817630199775987,0.5206207193543014,0.13228547111395936,65.90128580996985,5.5442334746153135,0.49999999999990985,0.1436118824414472
0.23701757445266836,0.2370175744522761,0.4589128302445778,0.05488194294626534,26.4630331991776,2.899365532059386,0.49999999999982747,0.14906592435934002
0.4800801957884337,0.4800801957876853,0.6089939745675579,0.04303728943608634,16.75946748265833,2.267007209765455,0.4999999999997795,0.13954935204191377
0.34451052864034387,0.3445105286397987,0.49791610573604567,0.05946666142655367,24.277880975974572,2.3949755315380328,0.49999999999979117,0.14244864105946237
0.149835120970249,0.14983512096997842,0.48227000472227705,0.12317684471717288,64.70898804198269,5.147094478366905,0.4999999999999028,0.12576058640915477
0.07246086099002363,0.07246086098989499,0.46339250138113297,0.1741751109290052,80.40716735238406,4.450288656512676,0.49999999999988765,0.1366910066446937
0.16623179611818528,0.16623179611789318,0.4879056835360325,0.08843610671638702,46.792512501062276,4.116310230090646,0.4999999999998785,0.15302374704430294
0.41467234081212356,0.41467234081144905,0.5412546483339358,0.05357207225910902,22.173286900200292,2.6782376089239244,0.49999999999981326,0.15715342912823804
0.29877315979596564,0.2987731597954887,0.5054609454081621,0.04465898500409811,17.214657298321747,2.4795741899748247,0.4999999999997983,0.1582765442900899
0.419674627613746,0.41967462761303653,0.5372706228707783,0.08658206955351692,30.96159232283436,3.230934541378877,0.4999999999998453,0.13711176516007867
0.44362638379456837,0.44362638379384706,0.5396873695003778,0.042249821232275046,17.506646560024016,2.672576702856469,0.49999999999981287,0.1533521425241278
0.5096299145755473,0.5096299145747178,0.6163109947622335,0.04216989072531013,16.39129381498985,2.6839769197346404,0.49999999999981365,0.13902280307078124
0.37947301824115404,0.37947301824051777,0.4634020332896845,0.058970241441493466,24.783080638807373,3.0949574632488632,0.49999999999983835,0.14733646358679398
0.24206445671150315,0.2420644567110841,0.4913475481343659,0.11758397161634551,55.54185774821022,3.718272674268571,0.4999999999998655,0.1447371678028119
0.4206256891650865,0.420625689164386,0.5902449018987147,0.0586375986121309,23.912855824704806,2.988605947280861,0.49999999999983263,0.1494710096891208
0.2992982122903373,0.299298212289821,0.4330962563082073,0.09404587063489701,38.77356235500613,3.6398175281249854,0.49999999999986255,0.13881492777686721
0.16920496409353603,0.16920496409320646,0.45225403705557216,0.4424927671595854,319.81537952348685,19.199492167082074,0.499999999999974,0.14150879369224736
0.09296152851372566,0.09296152851356106,0.5633720817439606,0.16471280217780562,80.5174427083591,4.3675502875163605,0.49999999999988554,0.13077788243813895
0.41882363906381065,0.4188236390631034,0.5362159509353985,0.05569144909597439,26.741830689862976,3.2131161701985094,0.49999999999984435,0.1490163016958891
0.14844356020167948,0.14844356020143754,0.5190008628975646,0.07976228242416476,34.97325757925843,2.7007370800977646,0.49999999999981487,0.12558215962774347
0.30635420987987777,0.30635420987937956,0.48694284930700205,0.0476117341870068,17.60045390080652,2.6755490005715963,0.4999999999998131,0.1458935896027796
0.34087372755259804,0.34087372755199014,0.5139126390169134,0.12527716803977834,56.53594634814885,4.615667163885003,0.49999999999989164,0.14670479596508876
0.12037117612956391,0.12037117612932406,0.5138300559948895,0.8639610096663424,2419.4269649065964,139.39778380707327,0.49999999999999634,0.15321274346089625
0.166075369691154,0.16607536969086367,0.5022537141780776,0.09092295622610198,44.2077276642311,3.9714791110915475,0.49999999999987405,0.1506472131697539
0.2842264627974588,0.28422646279696756,0.6019922316282105,0.08533399855104228,38.76232150601664,3.6813835676059723,0.4999999999998641,0.14963484050467493
0.5057336453814066,0.5057336453805747,0.5787381128174485,0.05637096598499309,21.774074084445115,2.817696392639346,0.4999999999998225,0.15292380111143886
0.11945414669837767,0.11945414669815851,0.5567340222942726,0.18734314268425034,104.1654805133541,6.050509927091739,0.4999999999999173,0.1305146936135879
0.43072323911336063,0.43072323911266425,0.519543636906043,0.04848935015799276,18.973627954749517,2.6083148375379226,0.4999999999998083,0.15641299208181744
0.240927605729677,0.24092760572923336,0.6074829752676528,0.14847461685514218,73.32263632251274,6.285023022904882,0.49999999999992056,0.14591953629450466
0.09656456821232763,0.0965645682121463,0.5200309310442647,0.20174151024690823,118.52370729266596,8.168663426651564,0.4999999999999388,0.13191617172130157
0.5616418647468644,0.5616418647459989,0.5832253995187549,0.029109807453798785,10.64725680265966,2.1815525648225034,0.49999999999977074,0.15333763346279794
0.2905706283548411,0.2905706283543443,0.6011253503455539,0.07733103438738602,32.42830098208312,3.4531976118557854,0.49999999999985517,0.13384177364303798
0.41785363174606377,0.4178536317454066,0.5992300445110847,0.02922928983165917,10.541077638629154,2.33904594092228,0.4999999999997862,0.1607879804866006
0.18589335007956342,0.18589335007926203,0.4601253849212423,0.07805850886474658,30.882823197821278,2.6405896684323054,0.4999999999998107,0.11802144459205104
0.2572821223948562,0.2572821223944048,0.5461068694242929,0.10818685601284946,45.98599606764292,4.07145202355101,0.4999999999998772,0.15777949191408017
0.17309490367278835,0.17309490367247227,0.5657250761752691,0.1293818075376446,62.279854242239665,5.747834242578913,0.49999999999991307,0.1337619492006556
0.04955098399008642,0.04955098398999813,0.4456012370550711,0.14401191460737173,73.1388536455099,4.591671577922481,0.4999999999998911,0.15161189888719062
0.44523229605588655,0.44523229605514064,0.5530661657024738,0.0655594347252255,26.470830005244856,3.0819090340511828,0.49999999999983774,0.14704810602293764
0.38829422838423405,0.388294228383609,0.6334048525757865,0.07552593305156668,32.34462125565584,2.561910955740079,0.4999999999998047,0.1489919488715844
0.4441764807374107,0.44417648073668636,0.5819932945882309,0.0732252600950249,30.97643241247848,2.7086992927183915,0.49999999999981537,0.14387126688952895
0.37576191259196307,0.3757619125913977,0.49025442975736533,0.03436878295391909,13.801090654473382,2.0189238283817748,0.4999999999997524,0.13481619774257456
0.12002698643286448,0.12002698643264462,0.49186360700368376,0.1558039034712698,85.35685868139711,5.960586244798809,0.49999999999991607,0.13703025599330326
0.023967256601113002,0.02396725660106974,0.4447500268275544,0.1388194586626896,68.89525055725359,5.142241177042412,0.49999999999990274,0.14176947540280135
0.18343257887406983,0.18343257887375294,0.48771100678632245,0.05905389422805594,28.50252584505685,3.670507296370208,0.4999999999998637,0.12484971534406822
0.13457674775400316,0.13457674775374567,0.558428040647548,0.292719493074111,193.69228233095075,11.533973090537353,0.4999999999999566,0.16330108389891704
0.23343710830600362,0.2334371083055723,0.5530340941583505,0.16562328937417883,101.50602120868346,6.562670972223561,0.49999999999992384,0.14181996331009328
0.43691501762769563,0.4369150176270243,0.5603692368869901,0.05334745109465221,20.544018049839007,2.1570450763938136,0.49999999999976824,0.13003276321833715
0.35741613490341195,0.35741613490277474,0.5440619101845849,0.12635996195792584,54.61330561850841,4.5994943567967805,0.49999999999989125,0.13615162258148178
0.28241199233412095,0.2824119923336376,0.5491781488396361,0.1053974824426456,43.98632400291303,3.4652224741422892,0.4999999999998557,0.1629992424815435
0.33747729134041804,0.33747729133988125,0.5099892504916482,0.06744473511346152,25.954613609887726,2.443723411066089,0.49999999999979533,0.1367217096420971
0.3485980912543357,0.34859809125379987,0.47257652652998944,0.03999914830949037,16.690901071157047,2.161274526521908,0.4999999999997687,0.14948755328508764
0.3403558757443032,0.34035587574374465,0.6213902300967754,0.04350356812603242,17.282500711525934,2.7862791845412365,0.49999999999982053,0.1249541646451192
0.29595238369477384,0.29595238369427174,0.4624297871961167,0.10201745774821439,39.685380897463254,3.2946882322854214,0.4999999999998482,0.14000180385910768
0.192518101435769,0.19251810143544193,0.6167055587114828,0.09762158989491082,44.467729137953796,3.322609825548433,0.49999999999984945,0.12445379118829321
0.23485286161185928,0.2348528616114559,0.5603839584838891,0.06938545229377373,28.58479657821595,3.543934143423331,0.4999999999998589,0.12548342409043728
0.12334720750463479,0.12334720750440527,0.5250602510455344,0.22534359330269638,120.78878585626948,7.2038817147539564,0.4999999999999306,0.1438442899228648
0.1980304676742447,0.19803046767389004,0.6429558049095548,0.09685712885338475,48.42317611696651,4.793281741294888,0.4999999999998956,0.1557635146854281
0.14109844740794453,0.1410984474076947,0.5928336553696555,0.10423062633480003,49.1695843890152,4.358069550092465,0.49999999999988526,0.14930888060025818
0.08088284335666665,0.08088284335651283,0.45930670051061945,0.2716706818043951,171.39472213111236,10.177111678978694,0.4999999999999508,0.14745571156690354
0.05741209636026708,0.05741209636016398,0.537259128301067,0.1705778791472062,82.68148319701993,4.896814602302625,0.49999999999989786,0.1425037890637896
0.3534747422763231,0.35347474227573816,0.5561762854542743,0.04251522909770557,19.005088148722173,2.8973134462802177,0.49999999999982736,0.15344777126765669
0.43692893667898935,0.43692893667822297,0.5133417743634551,0.06157316967069553,28.262964867084836,4.06510027451812,0.499999999999877,0.14497638665967436
0.18539112159935303,0.18539112159905954,0.45318390646277745,0.06228280747285527,23.19252111597877,2.3968995236017063,0.49999999999979144,0.13652309019483252
0.20579161970939602,0.20579161970900983,0.5033055480730843,0.2137181293638897,136.14058014357656,8.121509995412145,0.4999999999999384,0.15313643565281293
0.46075500482935455,0.4607550048286166,0.5000806648984882,0.027688870251565186,9.58635526557392,2.5096969137028475,0.4999999999998008,0.1454550964957444
0.4646456961752506,0.4646456961745309,0.5869709571463964,0.029564820632055976,10.247854197628953,2.216739221211023,0.49999999999977446,0.13944527670831014
0.06952749402103517,0.06952749402090354,0.49967509914341973,0.27049964411232963,164.3304933323394,9.346662247765021,0.49999999999994654,0.138862449676567
0.20284379513197567,0.20284379513164247,0.43244472290940567,0.03405221366664075,12.64694575026101,2.799383117885954,0.4999999999998213,0.14450014518981172
0.4775529202306736,0.47755292022995005,0.5596928303826098,0.025000422711186437,9.78222547806819,2.0627289181828283,0.4999999999997576,0.14022996517491892
-0.04437335649222605,-0.044373356492144175,0.4818678684908578,0.2098198903390695,101.24590091146004,6.471978706813032,0.4999999999999227,0.13475994073178235
0.3627865554789759,0.36278655547840893,0.5197272535016577,0.032204579481581994,11.98226543555281,2.2884756103903188,0.49999999999978145,0.13864690702435628
0.2663006936767469,0.2663006936763224,0.4496752683584806,0.049365544252017425,21.831089228024013,2.4634588059295086,0.499999999999797,0.1241759899521409
0.43735792112316496,0.43735792112243704,0.6427397105128474,0.05729490128419817,23.53197343398221,2.9782418635816783,0.4999999999998321,0.15529215043838296
0.06179318219556633,0.06179318219544835,0.5345428529689946,0.31051613913214304,198.85969078302273,10.962202677869644,0.4999999999999543,0.15571036006960223
-0.10477929115263442,-0.10477929115243446,0.5530049718822433,0.18988138158678763,120.82640068512492,10.944489312371676,0.4999999999999543,0.16642096245241425
0.11399469763329062,0.11399469763307166,0.500970203000954,0.30532339917715484,189.2206114354707,12.694783384546179,0.49999999999996064,0.1381907067257953
0.17169590225175643,0.1716959022514507,0.5390934721056647,0.179178026864776,74.22366053162344,4.558981464395769,0.49999999999989025,0.14490518770211733
0.22767293311048098,0.2276729331101061,0.5435224499093599,0.056497769017121585,23.53622830504929,2.827551902918133,0.49999999999982314,0.1375595754231429
0.0930916177277925,0.09309161772761744,0.5549745815600696,0.26017905347812204,141.07161140569485,8.370178347395482,0.4999999999999402,0.1468137323540407
0.36755099720381945,0.36755099720323764,0.5959747497583179,0.043376306249774586,18.842411456089284,2.396867914835728,0.49999999999979144,0.13868115612800153
0.3014355452795533,0.3014355452790765,0.5044592349399744,0.05456260960523901,21.87474651047191,2.388807148761363,0.49999999999979067,0.11646867436096123
0.3315712087188136,0.33157120871831053,0.570246067421182,0.058622719547632554,20.08385438244847,2.0713340031881287,0.4999999999997586,0.1335364325712199
0.5084067465852461,0.5084067465844829,0.6040512657346225,0.02578504803804761,10.259870157533665,2.004205764693795,0.49999999999975053,0.13778725097732875
0.30199545153158935,0.3019954515311274,0.46785274068887395,0.039315948115664794,15.749465242013134,2.1276606709250183,0.49999999999976497,0.13173166748054382
0.21154995658360035,0.21154995658322553,0.5452433522104918,0.08232868843849979,44.97243867108819,4.383000249322617,0.4999999999998859,0.13585317189015483
0.2696533958882648,0.26965339588778525,0.6009407223891952,0.14826003910293162,67.85043819636903,4.509155206919793,0.4999999999998891,0.13184740091781738
0.3863819421523602,0.38638194215170724,0.5250415872587212,0.06651667304531013,30.7739883645711,3.227195296179888,0.49999999999984507,0.14592199414873774
0.2315120295114248,0.23151202951107436,0.4846996994514752,0.025038191882071566,8.684996423981929,2.0577699041429134,0.49999999999975697,0.12661288665138015
0.23685143752620447,0.23685143752579077,0.566480358777396,0.09515607155961311,44.07624096028671,3.9501303964523973,0.4999999999998734,0.15916506269340167
0.3955792299105267,0.39557922990992933,0.4380042797679723,0.041312634639751676,14.141005914063875,2.0397025675867613,0.49999999999975486,0.14223193721590344
0.3952830664981388,0.39528306649748224,0.5489811672059224,0.06707400179932548,27.539814471912155,2.95434734825337,0.4999999999998307,0.13580009191653808
0.3657668712519149,0.3657668712513092,0.5260006663482019,0.05736236998317448,24.07466316434915,2.906240969234484,0.49999999999982797,0.14550264897905166
0.21956487291592286,0.21956487291555316,0.46851234916803947,0.08085216899179459,32.89586394966728,3.164277632684509,0.4999999999998419,0.13659971468758417
0.4384656176983888,0.43846561769767944,0.5367846518433301,0.05285908300661441,21.118338909938295,2.6147397552790075,0.49999999999980876,0.15064946162736317
0.38520633152994016,0.3852063315293455,0.48207388621557784,0.0321766465995519,11.595383218632962,2.192195234792433,0.4999999999997718,0.1409980422423738
0.4394756533010301,0.4394756533003455,0.515049940575163,0.0365157644420948,15.739640388558897,2.2613945343976094,0.4999999999997789,0.13232256446803856
0.3375816979838671,0.33758169798330523,0.4757039810472121,0.06673403909549083,29.507364521405037,2.9802202471810317,0.4999999999998322,0.12877930001994772
0.29171707761034316,0.2917170776098634,0.5380967995242374,0.06781801723489304,27.849466332651808,2.813588994238328,0.4999999999998223,0.14720750278716066
0.4559703966822291,0.4559703966814817,0.48645106343340366,0.062230474025596234,23.21830871853822,2.7687406117428535,0.4999999999998194,0.1407520607866669
0.312001729135707,0.3120017291351592,0.5250261126471291,0.057623770768753454,28.12466378369541,4.097402618075223,0.499999999999878,0.1525149574943422
0.2474861626473954,0.24748616264697124,0.5160460726740422,0.11251397952623622,45.38763767450058,3.493624641930748,0.49999999999985684,0.1452604194358481
0.4059249089605001,0.4059249089597826,0.5477442516021905,0.09414415647034649,41.84638478913929,4.296058294341366,0.4999999999998837,0.1571071049915334
0.14750907097740776,0.14750907097712823,0.5330213087849749,0.26480143032306747,180.1217980137192,9.52214848799286,0.49999999999994743,0.14126089379517734
0.0780561954397836,0.07805619543963299,0.5333488847772,0.3789081218880971,255.28332570073297,14.089664401062686,0.49999999999996453,0.147820946614525
0.40223194976447196,0.40223194976378507,0.6512791986042933,0.0940445910465693,37.917190820261744,3.423973560812887,0.49999999999985384,0.1469558960332696
0.19264280093006797,0.1926428009297384,0.4430965060741671,0.08809147261688649,39.66335424553669,3.4569221045023606,0.4999999999998554,0.1209563601094949
0.2185552603999108,0.21855526039951825,0.6214946357562535,0.1565137508378131,76.67927729483554,4.910492538135054,0.4999999999998981,0.1503901801081234
0.17470691803026678,0.1747069180299821,0.39426284427894115,0.061216056427415774,25.50546245690355,2.698174580836575,0.49999999999981465,0.12807342795831167
0.5671686469171947,0.567168646916265,0.5913600237508088,0.04196116321246399,16.58129777312521,2.770428400933301,0.4999999999998195,0.15269307685609385
0.44352221352068405,0.44352221352002724,0.5727266542493578,0.03251957199881745,11.73937668855793,1.9276778215009485,0.49999999999974054,0.13890928872290573
0.16857607468854188,0.16857607468823968,0.44720041746779987,0.16130302792336373,75.58595867541693,4.82052776068923,0.49999999999989636,0.1424055360763752
0.3831230215997241,0.3831230215990739,0.5232474796146183,0.04833348342429506,21.55660437379894,3.30322242075846,0.49999999999984857,0.14028650053167194
0.13589210226894996,0.13589210226872261,0.4589464907748935,0.057923429971876585,25.31232127753015,3.06260894861391,0.49999999999983663,0.12864805487807615
0.534823948852889,0.5348239488519957,0.5761633439285795,0.06325425028596397,26.18100307378375,3.0345641788008315,0.4999999999998352,0.158489795555533
0.4511617780382699,0.4511617780375712,0.5947521382916067,0.037229455256679256,13.525268134631768,2.216778812942647,0.4999999999997744,0.137763793052817
0.4442509658787681,0.444250965878074,0.5220792602560923,0.03387001189822325,13.58811155093271,2.2863361373222633,0.4999999999997813,0.14784674010713952
-0.08045527920780444,-0.08045527920764901,0.46960672524331304,0.3964073033660044,275.29913037252317,14.648757844852955,0.4999999999999658,0.1457007543117864
0.11913952292035751,0.1191395229201336,0.619589803459722,0.23942425871312775,126.9735431867996,8.29753610919376,0.4999999999999397,0.1615038594643738
0.10304910818731342,0.10304910818712773,0.5365218989119206,0.16828664070974292,74.8450830418664,5.044547762531263,0.49999999999990086,0.14673772742139327
0.22505995965350803,0.22505995965316072,0.48455112968280434,0.1027972833155091,37.96355936586027,2.1909917402190775,0.4999999999997716,0.15177259897111092
0.1874815273285479,0.187481527328193,0.5782100089434741,0.21767188698057507,131.06170590692886,9.296819607453607,0.4999999999999462,0.13781240993475452
0.3953722950645914,0.39537229506390564,0.584715468933286,0.07495272198397306,31.04592127609522,3.767846689608753,0.49999999999986733,0.1381534152816022
0.4780228919967736,0.4780228919960254,0.508069078945284,0.050971582639447476,19.070418212044796,2.3011444625229553,0.49999999999978273,0.13697027589544067
0.38097752046079253,0.3809775204601604,0.5732989536251093,0.06664197731914441,27.363461564479234,2.9337679721104437,0.49999999999982947,0.15119749809621158
0.2720021305254676,0.27200213052497846,0.614849594993688,0.09654292620419466,49.70031429869366,4.95450159824341,0.4999999999998991,0.14405766359541708
0.3826369979163331,0.38263699791567785,0.5622219505643562,0.11479111865429639,50.709440526491,3.477466311976211,0.49999999999985617,0.14424799090665752
0.5943048035071898,0.5943048035061989,0.6181380067997783,0.03834646238363714,17.489595810777704,3.0075673326108667,0.49999999999983374,0.15134074524717417
0.3935585980555517,0.3935585980548994,0.4975289991952182,0.09952162686631258,37.459358985710836,2.919279937181983,0.49999999999982875,0.15646644418143357
0.2529340857589451,0.2529340857585201,0.5754297684489905,0.06971915354564157,31.763254597003208,3.1257104033148755,0.4999999999998401,0.15616010788114165
0.3017383212938131,0.301738321293285,0.5484337782579366,0.11466404478225849,51.7516460311564,4.001171580175231,0.49999999999987504,0.13135047454988694
0.009798749083703002,0.009798749083684683,0.5003810844922196,0.2116759972223195,115.50992704931426,7.779710926873979,0.49999999999993566,0.1357243088333847
0.5395912331765274,0.5395912331756495,0.5798904964606721,0.0429510108272275,17.26987261431774,2.682504388983138,0.49999999999981354,0.1588664202423407
0.1114909084022332,0.11149090840201373,0.48580674548153935,0.5543087385283848,580.5770486651633,31.86408767554257,0.4999999999999843,0.14855651440732257
0.40379195887123964,0.40379195887057917,0.5672582928663149,0.04544277779086235,18.164224422442146,2.7420614862061155,0.49999999999981753,0.16375418474115638
0.09417298105416584,0.09417298105399975,0.46195690554416613,0.1427404061696362,75.76922587789151,4.235303578470653,0.4999999999998819,0.14221096171434028
0.25882968795704797,0.2588296879565996,0.4190024492571564,0.11669850465935662,49.7930146085348,3.7384811314798956,0.4999999999998662,0.14183718581075377
0.1529033759688397,0.1529033759685632,0.5427135856060523,0.1902360740279996,89.63506420102745,5.213990004337965,0.499999999999904,0.13864638010171657
0.21773166520777895,0.21773166520737722,0.5036948902433437,0.21062761747519498,111.27041658633742,6.464755748935331,0.4999999999999226,0.14431094995558208
0.45470298732582226,0.4547029873250943,0.5259810697754774,0.05155731992826437,23.37671426383353,2.5065705770210664,0.49999999999980044,0.14168362557676184
0.3738315190916987,0.3738315190910332,0.5767986686860567,0.13537172241334433,64.95131268458651,4.553523877284945,0.49999999999989014,0.14576854097921987
0.0992617314124612,0.09926173141228044,0.5990783895359826,0.1948403663467451,119.75882180300472,5.5920694281464085,0.4999999999999105,0.12957890983685522
0.2750763990693576,0.27507639906886033,0.5985447679356758,0.1428587248074445,72.06673918440991,5.200661281039826,0.49999999999990385,0.13863204945995075
0.17903728006904582,0.1790372800687319,0.5565127701454359,0.08561256243454081,40.14671562105484,4.049366331155651,0.4999999999998765,0.14353431511283754
0.2912190252835538,0.2912190252830523,0.5458357681179781,0.10638484456825545,47.468873141416054,3.5934411959309,0.49999999999986083,0.14222459011961325
0.1415956209809679,0.14159562098076242,0.49705309073548154,0.04770068832740597,19.44118526905543,1.8239073062263522,0.49999999999972583,0.13205283545376817
0.39114336795454735,0.39114336795387744,0.5424210138101319,0.0978318609409289,39.578475984777974,3.475862411345233,0.49999999999985617,0.13041839710925995
0.1330099296572547,0.13300992965701908,0.3894336538232804,0.12643045457340535,65.82159908353098,4.367444868177819,0.4999999999998855,0.135815036229008
0.25583961328452487,0.25583961328406807,0.3888633608251099,0.18361346032994186,84.8205124752745,4.670620713109268,0.49999999999989286,0.13993861302664018
0.4536446804191848,0.4536446804184869,0.6145016904493548,0.05369432293548005,19.8957066915945,2.1670837416416693,0.49999999999976924,0.1454410348761725
0.40517536661144715,0.4051753666107807,0.4274282964822031,0.07777614772918114,32.89773103487551,2.814771981860777,0.4999999999998223,0.14675186298588752
0.28796307743999106,0.287963077439502,0.5074161167308778,0.10566088278504937,48.788297783537026,3.318412297708578,0.49999999999984923,0.1461801479420667
0.41383668316327665,0.4138366831626446,0.48175651934382757,0.029588697208369492,11.578078656330499,2.115702156148315,0.49999999999976363,0.1384872018195595
0.3213073778694738,0.3213073778689731,0.47772590253832675,0.04110445691729481,15.671130146291746,2.2641999626339078,0.49999999999977907,0.13344167950365782
0.4415852520946687,0.441585252093924,0.5528818734225327,0.05684773425689143,23.31865182881468,3.1884314586432634,0.4999999999998432,0.15323414734504587
0.3651659514702894,0.3651659514697074,0.5384451120518534,0.037764653545827725,13.9341361164329,2.462454540928664,0.499999999999797,0.15850025738947376
0.07931261144705817,0.07931261144690512,0.49900994943054866,0.43473038261941743,265.1383590408742,14.249967448249109,0.4999999999999648,0.13678555570126674
0.37670403607326003,0.3767040360726395,0.4649226564947915,0.05718810305421324,23.00217523449998,2.8347036138329487,0.4999999999998236,0.13453413276885978
0.4798593293234035,0.4798593293226415,0.5816265351858112,0.058743788741469634,20.802895186258468,2.4278846953400897,0.499999999999794,0.15309112581100284
0.08179964476931892,0.08179964476916704,0.4492020136564209,0.22301018898813066,113.08875672302962,6.9899397614426935,0.4999999999999284,0.13440022302293497
0.40876062833514837,0.4087606283345087,0.48454995154084585,0.053702944941054424,19.49917526879011,2.298569348313258,0.4999999999997825,0.14318804839333704
0.38202251313079366,0.38202251313019087,0.535727033835703,0.02983785736788133,12.213922450330378,2.3667002563180266,0.4999999999997888,0.14848210914518983
0.33763939978291785,0.33763939978236646,0.44163125866435,0.055049206361447146,21.878547816922193,2.724773282267346,0.49999999999981654,0.14296257187183908
0.11728805872774492,0.1172880587275266,0.5200635951899795,0.2503197057156052,119.5639867842903,7.195657805945427,0.4999999999999306,0.13044670624856886
0.3420368866539214,0.3420368866533397,0.5211832403763241,0.09400700827728965,42.97015812094307,3.3423750093446634,0.4999999999998504,0.135472883251265
0.236260883228093,0.23626088322768876,0.48209558411204584,0.050578344900227605,21.987737860203797,3.4604703924751967,0.4999999999998555,0.13666818139409856
0.49060352932286366,0.49060352932212314,0.5254116329395193,0.03656014922670011,12.881863013531355,2.0387766140541776,0.49999999999975475,0.13288119117306538
0.28717683637930497,0.28717683637881053,0.5958872429600561,0.0902666142268132,36.4635961761121,3.5935472462579097,0.49999999999986083,0.14619954492350204
0.5480094400826169,0.5480094400817631,0.5836333457441385,0.030761348693603526,11.47839287610905,2.2622257730430975,0.49999999999977895,0.15087151280191372
0.49926538189006525,0.49926538188925834,0.6212703359603833,0.040825041593869425,15.269693725589526,2.6044549677706152,0.49999999999980804,0.13470853484826723
0.334755127108449,0.33475512710785216,0.6042790658202364,0.11848770909351652,54.95499423041585,4.613149435247645,0.49999999999989153,0.13921333567345642
0.2511387059231416,0.2511387059227413,0.5597119289526084,0.07766509245169549,30.15257318355281,2.4627873203221635,0.49999999999979694,0.13798457170522574
0.45863604682885234,0.4586360468281209,0.5302690008359364,0.0420890978801657,15.754363706323614,2.4684451704953703,0.4999999999997975,0.1590048348066163
0.16439474663121226,0.16439474663091966,0.5243554861713973,0.10588157640518742,45.55931139501494,4.539363015995738,0.4999999999998898,0.12836809376837363
0.256076622639139,0.256076622638695,0.5909949211856749,0.11637573430685362,47.48398866867225,3.758225071872731,0.4999999999998669,0.14798686066289782
0.09756483356822516,0.09756483356805445,0.5088343922227769,0.12362424314846114,60.95840681580703,3.986929030329283,0.49999999999987454,0.12699313178125227
0.033144499577108,0.03314449957704366,0.4060598558921448,0.360354241415281,300.3252382743776,16.946494613507827,0.4999999999999705,0.15477664453252285
-0.04456719050744142,-0.0445671905073555,0.5774677335265624,0.3403301440431452,221.05777025728014,13.936128805736686,0.49999999999996403,0.1506426870685656
0.1778075645966321,0.1778075645963276,0.5125424931846557,0.09075546509819117,43.00719603660419,3.480306738575113,0.49999999999985634,0.14373112687611597
0.29160722936268263,0.29160722936216943,0.5242018329241799,0.1348082370107008,58.74556964078153,4.160721134993682,0.49999999999987993,0.12181004095881315
0.21360897266939055,0.2136089726690244,0.6395433287263633,0.10796916389255634,52.52261315070619,3.499759496830382,0.49999999999985706,0.13626380228988574
0.19939242342465613,0.19939242342432983,0.42396330979428887,0.05949815737934838,25.97365829526614,2.748357918999053,0.4999999999998181,0.14314017109990115
0.41813580553043234,0.4181358055298098,0.41564877436149006,0.04128413438968725,16.10194533169653,1.9579303179958807,0.49999999999974454,0.13067804177262798
0.40955925603072335,0.4095592560300753,0.6145432112887355,0.06139131929302548,23.266471989851148,2.3947619359883534,0.4999999999997912,0.15271500954181433
0.37977079131680086,0.37977079131622843,0.5422421649596724,0.045872469106161454,17.485189104839627,2.0290423453606343,0.49999999999975364,0.1497038976980274
0.37667823884015167,0.376678238839508,0.5387579488769592,0.07507739934854914,28.651684080885552,3.4353862802446695,0.49999999999985434,0.1444456224682652
0.34693164820520844,0.3469316482046558,0.480589051534566,0.048230040356640975,17.64955150395495,2.457761295520642,0.4999999999997965,0.1476476112004294
0.11557142549309704,0.11557142549288274,0.547912241684843,0.2184829455109509,116.6226193267654,6.863462467064843,0.49999999999992706,0.1296966480630721
0.5170219830541076,0.5170219830532725,0.5384393180136711,0.055615215851119094,22.658294807784007,2.596675414049163,0.49999999999980743,0.13766316177669607
0.4022568138332238,0.40225681383256573,0.6264537518299184,0.05880613831338359,23.52116889650401,2.748862802131172,0.49999999999981803,0.15034882758607576
0.2781123243126788,0.27811232431223704,0.5946296295624335,0.07244307908433985,29.260618490172295,2.429673915950202,0.4999999999997942,0.14411452284396825
0.18928593943586983,0.1892859394355624,0.45573973091368924,0.03442715293761935,14.461962511635805,2.6627757309584528,0.49999999999981215,0.1261221786310243
0.5918348149392237,0.5918348149382858,0.5821545073273082,0.044746020964046264,16.403216352867595,2.4095970716304826,0.4999999999997924,0.1384996357278134
0.2883530934210442,0.288353093420545,0.5567085991676519,0.09450322667434458,42.44296174684009,3.7217761204993027,0.49999999999986566,0.14243451496865203
0.2993490627407638,0.2993490627402856,0.5334321952748685,0.05122441723717453,19.510720701514835,2.48582793149449,0.4999999999997987,0.1322811910958875
0.2290966036976702,0.22909660369726673,0.5517287749181048,0.15745855490875935,62.80069296457169,4.185303054889073,0.49999999999988054,0.15426884828622284
0.13024242407774939,0.13024242407752282,0.5272455168554432,0.09070830385861985,44.56191674854099,3.8380888772108706,0.4999999999998697,0.13433928601782813
0.22724676503601962,0.22724676503564684,0.42622728577787655,0.05623182381502755,23.213126626795074,2.7751106852746483,0.49999999999981987,0.14982302662959235
0.22607190067764876,0.22607190067723507,0.6133312469403716,0.19041490067369288,92.30344087266162,5.878740431105926,0.49999999999991496,0.1448667754055643
0.41985163516561386,0.41985163516492785,0.47285972314929964,0.032569163316418556,13.805914663853128,2.73288234538049,0.49999999999981704,0.14430856635590594
0.3204008819758364,0.32040088197533445,0.4778292687741198,0.038479644146419016,16.256424947268076,2.307603416732992,0.49999999999978323,0.13303937606438831
0.3144574005570394,0.3144574005565086,0.5406218881917626,0.0714811623372569,28.93266646605802,3.206431278394374,0.499999999999844,0.1368469820840959
0.2736287506073632,0.2736287506068807,0.5342530778139892,0.07675685826721228,35.27995087603709,4.222429818733809,0.4999999999998815,0.13919532139854238
0.4920479124161508,0.4920479124153214,0.6203343502111873,0.051666223098869854,23.88417179187623,3.1856773100927653,0.4999999999998429,0.14955051579856443
0.14535669176057928,0.14535669176032015,0.5908646997615637,0.16224731577548157,65.5915766377288,4.604936746464913,0.49999999999989136,0.14104460475215483
0.48114594048296205,0.4811459404822186,0.5470685261767254,0.041809717903138977,16.395405024264928,2.2013797367090877,0.49999999999977274,0.13343171161471923
0.19446489626728156,0.19446489626694782,0.5381815900312032,0.07982520704444107,33.577255413905775,3.520934298018874,0.499999999999858,0.15576627973968413
0.2989187762892036,0.2989187762886907,0.5442724574799844,0.11793316033960348,51.85721399943474,3.518002124363591,0.4999999999998579,0.13797569926608585
0.22107899364859707,0.22107899364820718,0.5740420041388851,0.13653588724988128,58.42051688705981,4.231127544881634,0.49999999999988176,0.14739130149188331
0.14027703911749848,0.14027703911726347,0.4393542249533502,0.08737768526219203,38.35445010800172,3.079754831784879,0.4999999999998376,0.1510814993902626
0.3365198211214731,0.3365198211209315,0.4564568862841291,0.07957406381887781,33.33386630236635,2.561863586155123,0.4999999999998049,0.1382933382588166
0.18046357444663924,0.18046357444634376,0.3528815423159755,0.059852590863638144,26.591483257542553,2.755214968543192,0.4999999999998185,0.15606177778732222
0.19140783139191736,0.19140783139156184,0.5879878760775971,0.20567557127064445,118.61853457408913,7.014178143449886,0.49999999999992867,0.14755036967582072
0.012984700069512339,0.012984700069487294,0.4511491020855641,0.3975076379667952,246.52223800143236,13.888908383265063,0.49999999999996403,0.13573652975045794
0.27506955468365957,0.2750695546831877,0.5615191404827805,0.10777553250089839,42.28099914872098,3.5147295788221014,0.4999999999998578,0.1610484952718382
0.48467534670854007,0.4846753467077383,0.6534845137461872,0.06438785446826101,22.90469279341238,2.8918293228000964,0.499999999999827,0.15753228268082167
0.3319829797840598,0.3319829797835267,0.520924489315094,0.0743020821151242,30.910516005404748,2.539189221008404,0.499999999999803,0.15124643085533349
0.48154301877672645,0.4815430187759637,0.5466291387340245,0.05222153158074173,20.43988467743924,2.40296782544775,0.49999999999979194,0.1295771198096299
0.42797443996429124,0.42797443996359963,0.43660869699814625,0.06172170188583865,24.49404102171958,2.6035669930493226,0.499999999999808,0.13561898331139338
0.44533306250204574,0.44533306250131177,0.4882554474230141,0.06218118994688445,23.67517330602001,2.84280530649456,0.49999999999982414,0.150710081442875
0.29659232507474015,0.29659232507425876,0.5631433014108697,0.044627829286569394,18.79490478967099,2.65240000402654,0.49999999999981154,0.13821237243010837
0.412182469417334,0.41218246941666276,0.5704387237603149,0.04198115120625971,16.68925953613305,2.690166592260748,0.4999999999998141,0.14892791493353572
0.2948691504986108,0.2948691504981389,0.5565177822058547,0.0452315193123604,19.042106688745527,2.500895941335873,0.4999999999998001,0.13688760851110265
0.42316925877289785,0.4231692587722728,0.5740414140583654,0.029858865079790468,11.364681377117238,1.9131799431468086,0.49999999999973865,0.1333243443770284
0.08326772220847033,0.08326772220831481,0.5944737429501218,0.17442052694884372,99.98595155163316,7.586149923702797,0.49999999999993405,0.14651859832188777
0.1295547242289147,0.12955472422868608,0.5188934856556193,0.1363849650494941,64.10918882837458,4.255612087945432,0.4999999999998824,0.12654715266784144
0.5200862945499859,0.5200862945492002,0.5710616341846455,0.024292316895608537,8.485615082123763,2.0436324490452864,0.49999999999975536,0.15208816891894616
0.5273667813414542,0.5273667813405702,0.6229163096107337,0.04676514790735084,18.83633412514741,3.0869601534375226,0.4999999999998381,0.12538001187846573
0.1034189800793179,0.10341898007912086,0.5302183222623998,0.3384405000581671,210.62718288734368,10.520664786446682,0.49999999999995254,0.14402156837070487
0.25612262104720857,0.2561226210467912,0.5429320812173848,0.04289510506189502,16.8369687696913,2.700520721591475,0.4999999999998148,0.14259788990734595
0.44359170539833115,0.4435917053976379,0.5661906433800409,0.03235820839693741,12.473909393873106,2.2869903529464333,0.4999999999997814,0.14534328616566813
0.40857287956473237,0.40857287956408206,0.5326660481993519,0.031802003214465725,11.693947224459148,2.448253478647806,0.4999999999997957,0.15817902238953196
0.10665287262582762,0.10665287262565269,0.34817490959632225,0.08499350221295193,40.141498494840114,2.7799648262573875,0.49999999999982014,0.12983680162974165
0.27240695953486244,0.27240695953442323,0.4896888761065458,0.05562533035902187,23.375061503872175,2.578669151213079,0.49999999999980604,0.13689073071788457
0.05150972749924151,0.05150972749914084,0.4704943532417342,0.47737676434176984,397.5714941815746,21.801004010274546,0.499999999999977,0.13399442535221723
0.3865649475561999,0.3865649475555333,0.49113731469817845,0.09951288084096561,49.42134122368765,3.6253250754243678,0.49999999999986205,0.13732504558104033
0.4194910427231046,0.41949104272240684,0.5526728149048769,0.05090028536633601,21.497334356111157,2.9700600212960153,0.4999999999998317,0.1469266556978219
0.11577792679508271,0.1157779267948781,0.5871077586724168,0.11791093641184013,60.653122814072596,4.301296896608384,0.49999999999988365,0.13940767406088878
0.4113728180959728,0.4113728180952874,0.40800625300909943,0.07387959281202022,30.417853144233987,2.9933063133789997,0.499999999999833,0.1692024347821695
-0.005461420895377903,-0.005461420895368889,0.47913455524315246,0.08765175178327217,38.87386711991212,2.924934310493605,0.4999999999998291,0.13962824605770216
0.40927148811138986,0.40927148811073416,0.5140312874393919,0.05107090588123123,19.45689609655576,2.514277128064762,0.4999999999998011,0.14302851301680686
0.37729467115900583,0.3772946711583283,0.4795826303566864,0.1610763281802308,71.19367106216306,4.8989515850912,0.49999999999989786,0.14494456010206042
0.15070375653264625,0.15070375653237503,0.6013182282739454,0.11356650511656015,61.13781202213105,4.9882154817368844,0.4999999999998997,0.1510246475076821
0.3775792224381614,0.37757922243751735,0.4936581470888775,0.08299873372749435,33.27238947641268,3.3936263086098806,0.4999999999998526,0.1481498549433949
0.35659984395539734,0.3565998439548356,0.5429426713804221,0.03156531930382837,12.686767661298463,2.3542539679638126,0.49999999999978756,0.14284720694868602
0.42772260886817454,0.42772260886752705,0.47622828417410557,0.02870347339668168,10.968557520590952,2.057310072539761,0.49999999999975686,0.13292543844567795
0.4257498636935461,0.42574986369285045,0.4625129679278212,0.05236093643477552,19.28596014628988,2.734648885857005,0.4999999999998171,0.13682401417566734
0.24802388431234507,0.2480238843119345,0.5630054560674053,0.0719376114805893,36.676267303220975,2.9004627292568856,0.49999999999982764,0.13105161130849274
0.4411090573805253,0.4411090573798141,0.5281131331646355,0.053694499446413635,21.95960684615494,2.579842356235232,0.49999999999980616,0.13772883268030714
0.3500289449921267,0.35002894499150006,0.6292900941692642,0.07036703006404876,35.653350941109274,4.767169143936555,0.49999999999989503,0.15736451874867005
0.1817087738771402,0.1817087738768248,0.5494935928237701,0.11107006882555574,53.246064891393395,3.7772452788055024,0.49999999999986766,0.1425595656039202
0.07022128907547025,0.0702212890753498,0.5114476376267245,0.07883321066187024,37.11880309232939,3.516561459774912,0.49999999999985767,0.1288167752201377
0.08631336363589837,0.08631336363573577,0.608554370529998,0.2688759033817766,139.09369935716438,8.591045079321727,0.4999999999999419,0.13421919845685693
0.31755688721853254,0.31755688721794884,0.6833337009696435,0.19252131721264515,95.70327179630813,6.165098924022361,0.4999999999999189,0.15217391024731203
0.471851607558383,0.47185160755759215,0.5954622500252678,0.06455821368966604,26.227445077697748,3.0885797723833823,0.499999999999838,0.13316800514854973
0.41631624942175344,0.4163162494210655,0.6200916072257463,0.052313360430232075,21.01219879727542,2.8785800852063783,0.4999999999998262,0.14506368422929852
0.33847005028347965,0.3384700502829637,0.5293928328549722,0.04831231701804868,19.737164851084074,2.101761951514078,0.49999999999976213,0.1429632036919928
0.3426563735217894,0.3426563735212348,0.48716905643010827,0.03777973039285774,15.813886997249192,2.6221622981779653,0.4999999999998092,0.1413061657356964
0.38922806755586414,0.3892280675552768,0.41724804830304413,0.050226043023498826,18.32302649769402,2.0353568457673417,0.4999999999997544,0.14464193293519248
0.30025273608088615,0.30025273608039776,0.4867029778441366,0.06333023794636337,26.36162808335179,2.6745484406958093,0.499999999999813,0.12250743917968726
0.37805010942799433,0.37805010942738293,0.5417296257682329,0.06058678483639496,26.503074286833375,2.615288785598427,0.49999999999980876,0.13577604059852644
0.47958902853161056,0.47958902853085955,0.5902074547416087,0.032019688671779824,12.893097316488635,2.305556385405173,0.4999999999997831,0.15233344797942208
0.3845702359452783,0.3845702359446562,0.47708034373328534,0.03594369668042078,14.617142714085642,2.617900968015541,0.49999999999980893,0.1532790404918112
0.16290523113451605,0.16290523113420236,0.5480604152470415,0.304839079612054,213.6811309666719,13.45142116118316,0.4999999999999628,0.15005348233228197
0.315749859898101,0.3157498598975413,0.6191623212591648,0.11570364619217487,47.712764830469666,4.39733024386538,0.4999999999998863,0.1501557950073768
0.3630010032594235,0.3630010032588259,0.50563524172554,0.07963792957011337,31.744382984848478,2.8283005037556737,0.4999999999998232,0.14487402280028572
0.5155382153722378,0.515538215371409,0.5535324564244896,0.04587041467583988,18.25598236662689,2.545133887639614,0.49999999999980355,0.15033516846561898
0.3800864002279092,0.38008640022726364,0.5595065448600682,0.06760736961253566,26.027924257211783,3.3148048249911852,0.4999999999998492,0.15650707498213295
0.47160045231993997,0.4716004523191862,0.5736844212518037,0.03485656244100177,13.203715929832924,2.4888755333447636,0.499999999999799,0.1411632393395543
-0.15027442062030152,-0.15027442062000562,0.44245747360997634,0.5785022800034368,517.9413462137769,32.156908761990906,0.49999999999998446,0.13407995858976635
0.2590583796484541,0.2590583796480092,0.5167932592320148,0.0674228554122701,34.54281634236266,3.536941103323357,0.4999999999998585,0.13822590909475074
0.5134042679696201,0.5134042679688343,0.5860210375762286,0.041951196884278084,16.255257175375952,2.131421957611182,0.4999999999997654,0.15178902343359996
0.2014386724142008,0.2014386724138382,0.5574629892101363,0.13169844977030198,65.94548385242301,5.011451646155623,0.4999999999999002,0.1376946747016464
0.09101652136055458,0.09101652136039348,0.38637442655134707,0.1375603681786132,67.92436791032732,4.335298756017559,0.4999999999998847,0.1337461925795284
0.3942001673395615,0.3942001673389181,0.4766125951475267,0.04131093867030669,16.581885977968994,2.716633487862452,0.499999999999816,0.15455130835922176
0.2144184583036686,0.21441845830331635,0.5002695440649585,0.058050130253265705,22.46408237454314,2.799695939665646,0.4999999999998213,0.1363995123742071
0.41766603794908064,0.41766603794841933,0.6407980271165546,0.05186504720246958,18.427385733704703,2.400381834808056,0.4999999999997917,0.15016769097883748
0.5712783275821959,0.5712783275813156,0.6017643275409073,0.054498456806353485,18.950173473977102,2.178182917514541,0.49999999999977035,0.13988066983994613
0.23449825149011305,0.2344982514896977,0.6596843217065006,0.12221125426422907,54.85375845077907,4.37530713645847,0.49999999999988565,0.15358355095675774
0.5692305145431786,0.5692305145422402,0.5975555142845624,0.05013635094126906,21.16684845598829,2.8462352568082623,0.49999999999982425,0.145060982278714
-0.11740425571783311,-0.11740425571761434,0.5345387958086323,0.22778191466111816,121.19723818406749,7.314077371461792,0.4999999999999316,0.1362872073283782
0.1379205116918761,0.1379205116916181,0.5349390623969178,0.14303679451677104,83.87281986235074,7.730712801688728,0.49999999999993533,0.13925526331921528
0.25421014207022546,0.2542101420697881,0.5189984373040005,0.06935279691728022,32.58781961065993,3.5785834557011986,0.49999999999986033,0.1447161844594456
0.435843279170919,0.435843279170228,0.5647478543565055,0.051180167154869144,19.3286526349019,2.411133871739385,0.49999999999979267,0.15343844567778114
0.3330008100639178,0.3330008100633615,0.5046067162562866,0.058565965913142025,28.44112353419199,3.0352483364797935,0.49999999999983524,0.12504647042177983
0.3239133111687256,0.323913311168189,0.565983378282158,0.07168925853691567,30.396716980800026,2.914821801931082,0.4999999999998283,0.13817948690389925
0.3114251405563553,0.31142514055582543,0.4411916304687837,0.0953919072982044,40.39122237282517,3.3501636157862578,0.4999999999998508,0.1420458308189478
0.24478620386471217,0.2447862038642685,0.5109340618433335,0.14288269798385775,74.31087409774264,5.328397006273114,0.49999999999990624,0.1341455617631121
0.3867390123268833,0.38673901232626523,0.5057429685859293,0.05658820775470301,23.50040647708865,2.4880754732537476,0.499999999999799,0.14557218450731269
0.2229578809161274,0.22295788091573607,0.5980821015004837,0.13510008915999236,63.07715649859902,4.0828753304488705,0.4999999999998775,0.14735246710098335
0.23813139816130544,0.23813139816090337,0.49937628127323774,0.08367869822212944,36.99974989475349,3.213807820684922,0.49999999999984435,0.1415057084173808
0.3893823495293409,0.38938234952868833,0.4891061853485565,0.06672116802971435,29.14991908319079,3.0881493975864474,0.499999999999838,0.1454315859652022
0.29512262756263624,0.29512262756211277,0.5165008321926359,0.09164766931177844,46.69613129880824,4.417669624316055,0.4999999999998868,0.15535062029621727
0.06328217170116887,0.06328217170105609,0.5510225354382314,0.16613626281146168,70.40672408691941,4.593662122463184,0.4999999999998911,0.1284836548844318
0.3612612581723156,0.3612612581717431,0.44607635066217755,0.04236406115718988,15.085458442465688,2.4106298944133964,0.4999999999997925,0.1233755723894502
0.41077619560069784,0.4107761955999714,0.6094952243124088,0.09264150814789572,38.22173517454544,4.314836092338012,0.49999999999988404,0.14214520262241484
0.39234818742979555,0.3923481874291802,0.486325109446725,0.059662976625790995,24.505201958885355,2.3174384236749637,0.4999999999997841,0.12935422039987088
0.09986322190648819,0.09986322190629805,0.5801396714533071,0.21218818877577436,146.13202480610317,10.452448113426001,0.4999999999999521,0.14208894164593192
0.13441081643797037,0.13441081643772892,0.6117940276088837,0.09491536648667298,45.63585512160857,4.92334547676961,0.49999999999989836,0.1357517623753572
0.14550631535162423,0.1455063153513421,0.5493654709185718,0.4248353548463583,300.65880119964686,16.35039355614768,0.49999999999996947,0.12937089281649541
0.3610631476825728,0.36106314768196524,0.6320062744347459,0.05769121060108581,25.628414719732064,3.156449369707537,0.49999999999984157,0.13644423221208699
-0.0642802466630342,-0.06428024666291475,0.4556778724481335,0.18620283849531066,98.74540944686349,7.069050694795807,0.4999999999999292,0.13046367718584903
0.4128127243435572,0.4128127243429246,0.5153280381668452,0.03301776992753709,11.205459576640743,2.140315243710975,0.4999999999997664,0.15803409371607985
0.3206742075349485,0.3206742075344367,0.45832398892498666,0.05909014766089601,24.47078384670399,2.4731219805490996,0.49999999999979783,0.13692606821197412
0.30962247085940825,0.3096224708588708,0.4814057112499743,0.0692014895052706,33.79205786983481,3.7844620720976243,0.4999999999998679,0.15204854435400594
0.41583558805681575,0.4158355880561298,0.5793598841662859,0.04786677524245698,18.726223014353707,2.852558658598186,0.49999999999982464,0.15064330363281697
-0.023417776847777745,-0.023417776847734394,0.5473178848913517,0.16251872523619748,90.94017007957503,6.74058799173631,0.4999999999999258,0.13943429777580585
0.3937319732682708,0.3937319732676072,0.6086598770893371,0.060781273358228284,23.872020009928196,3.179027940718854,0.49999999999984257,0.1491299127214519
0.273321576309125,0.27332157630863063,0.5006812310930137,0.08726494108598862,50.22659559893031,5.21566052104884,0.49999999999990413,0.14365871118849358
0.38989834184103334,0.3898983418403905,0.5669789933794943,0.05363727887413012,20.4805205612911,2.846946453289098,0.49999999999982436,0.13867086301939463
0.0346363135996774,0.034636313599613104,0.5581067721988042,0.1318985267780759,77.36325629050461,6.964295921806132,0.4999999999999282,0.13280518471037034
0.18204351431327853,0.18204351431292898,0.5571241708673845,0.3541874054413418,244.14771173586735,12.525290519590236,0.49999999999996014,0.15732646162486302
0.563864322706462,0.5638643227056344,0.5635908037123306,0.030955410917465558,10.749335948828625,1.8792569726925414,0.4999999999997338,0.1476860486899228
0.29804956791560394,0.298049567915091,0.5080681484608042,0.11991910475766823,45.51978773905356,3.5909972896230618,0.49999999999986067,0.14338427895062972
0.3137176028999407,0.3137176028994199,0.4622988190869999,0.04980107166675867,19.91937103188072,2.939601839282406,0.4999999999998299,0.13829599409409918
0.040985795803913774,0.04098579580383687,0.5752552980278721,0.2629800984030726,138.58595862998754,8.12662174116789,0.4999999999999385,0.14663287952577425
0.0951379904505371,0.09513799045036288,0.5023813249888595,0.16029124469720946,82.93956236673546,5.915591807798907,0.4999999999999155,0.14103018302542686
0.29517866659084846,0.29517866659033876,0.5489875423643606,0.08023369484675352,32.43984398093525,3.663176387032576,0.49999999999986333,0.14091456178752312
0.19410622733919877,0.19410622733883443,0.5160346876755574,0.23496014737032692,131.13454782984434,8.14228606057415,0.4999999999999385,0.13257874812424367
0.3062195990557183,0.30621959905518903,0.5811780614968141,0.09445487712501072,42.82462882012154,3.68034971591647,0.4999999999998641,0.1342599470027712
0.3332463367990275,0.33324633679848853,0.5694431735790375,0.03722522355029181,16.38835382863458,2.612434437564761,0.49999999999980854,0.13325666382366974
0.37587637023940695,0.37587637023881526,0.5252941856697093,0.033096279713693465,12.598028305722012,2.3494650144370306,0.4999999999997871,0.12868034634434275
0.0020070669479144067,0.002007066947910654,0.4433368396669032,0.24177771593763683,135.43986028753358,7.8490199122694415,0.4999999999999362,0.1475156179527068
-0.1088708013435096,-0.10887080134329843,0.5022777191994152,0.37541520200732825,252.09437553522446,16.550982110202707,0.49999999999996986,0.15880171979157715
0.31729767178594587,0.317297671785396,0.5966699158089723,0.10363744738499406,45.441287932115884,3.7432797593544556,0.4999999999998664,0.14253671465916734
0.37809680939161766,0.37809680939102036,0.524593091549641,0.04522420729786648,16.40533679770151,2.3811068570010105,0.49999999999978995,0.16527482380066433
0.3281028423938541,0.3281028423932416,0.6004762460186593,0.23886124440229914,132.2930595965347,7.500689276068294,0.4999999999999334,0.15141083380065684
0.5865068257249252,0.5865068257240238,0.6666329829887847,0.02635660524811725,9.358494440029117,2.160610731334621,0.4999999999997686,0.1516470802747435
0.6113603184934265,0.6113603184924645,0.49585696480979047,0.03103199310896338,12.28117525493827,2.345499944813192,0.4999999999997867,0.13430853830444492
0.3834140378923275,0.3834140378916866,0.6394990761466836,0.04009684769501694,14.689377897949708,3.0455714588016636,0.4999999999998358,0.15184872701190047
0.28805205606521855,0.2880520560647263,0.5531781091349018,0.06844726620992617,32.53642962057881,3.440487441868373,0.49999999999985456,0.13523512219555037
0.43515575532635026,0.43515575532572526,0.4186733544893002,0.028171216474549992,10.522627057586838,1.7741029876238954,0.4999999999997181,0.1316818826087932
0.19719916757079003,0.19719916757045214,0.6187887053855884,0.09713942720853558,41.64232328629001,3.4936164869614026,0.4999999999998569,0.1352033699928049
0.14541881070198057,0.14541881070170548,0.4588115730649992,0.24351778682452233,142.16664457491044,9.21637205300123,0.49999999999994565,0.1285632999869588
0.5323338521139633,0.5323338521131279,0.5820212601850882,0.04482312005238442,17.280076791235132,2.323248910057345,0.4999999999997848,0.14052780702070033
0.09964325759054464,0.09964325759037546,0.4559242262759404,0.09204497670015961,43.31309125920455,3.312899564016249,0.499999999999849,0.13765774339699688
0.24520123513821823,0.2452012351378271,0.4771914042326609,0.06527490908728721,27.796143616134355,2.470070195836282,0.4999999999997976,0.12842446375148905
0.46651363713055577,0.4665136371298596,0.5233553162463658,0.049329568476691545,20.32131187046737,1.9704105152680784,0.49999999999974615,0.12021890571996344
0.17871307877487458,0.17871307877454481,0.4743265280230381,0.13531839992479394,77.91504435336574,6.454999891195608,0.4999999999999225,0.13829900214792934
0.3493454826355128,0.34934548263496085,0.4948052516276887,0.03522970353519313,13.985281803058205,2.3806409333615965,0.49999999999978995,0.14760273365470114
0.17040073417279264,0.17040073417248194,0.43623266772823976,0.1901242165064561,97.92265135141984,5.657414654709578,0.4999999999999116,0.13663036665838796
0.22669307141784215,0.22669307141739256,0.47053970007287804,0.6924507653847439,1097.9202520006952,60.99926694626133,0.49999999999999173,0.16368865585675274
0.2970366467237636,0.2970366467232333,0.5846439680462807,0.1268820507801263,62.37962295274635,4.669895071949679,0.49999999999989286,0.13987010992952972
0.21725512200777894,0.217255122007413,0.5368863333490227,0.05739618090935364,25.27324275924211,3.1669778738222583,0.49999999999984207,0.14645388338993862
0.18209184271740075,0.1820918427170899,0.5547254269094352,0.07017600151548274,34.101010298809854,3.4185935866305734,0.4999999999998537,0.143352121976442
0.3910524311020046,0.39105243110137905,0.5160995861349287,0.058476238699940584,21.5746857181776,2.4967790333519613,0.49999999999979977,0.15847964046272267
0.2527339472441709,0.25273394724370635,0.6248921351309407,0.13858015587174244,73.31215896828301,6.185980029760499,0.49999999999991906,0.1462043480351494
0.3067436696350776,0.30674366963450456,0.60690594901391,0.17201482498358875,88.58099028176744,7.5747579213098915,0.49999999999993394,0.14522681855810607
0.25240171408240464,0.2524017140819638,0.5626220375681248,0.10297789950435222,45.23133633541596,3.9410083097711115,0.49999999999987316,0.14332156199137328
0.2576237578022548,0.2576237578018027,0.569646283825172,0.13147660249598966,63.979468075025416,4.080757134156723,0.49999999999987743,0.1392670000952523
0.4170555578789449,0.41705555787830734,0.49123785340314563,0.03398026655741577,12.423136123609963,2.1233046120862547,0.4999999999997644,0.13293570433105792
0.369611646390367,0.36961164638978994,0.4813584186496434,0.03118248160306091,12.812599956998044,2.2794399155962215,0.49999999999978056,0.12927041077142984
0.05621988217445701,0.05621988217434881,0.4823889138598512,0.3553657297686033,217.99181443204418,13.267059376644735,0.4999999999999623,0.1375344981106725
0.1878229859367009,0.18782298593637733,0.350359879773019,0.09681443080409448,45.22678169609794,3.603393200294319,0.4999999999998613,0.11053242560167847
0.3478504366316179,0.3478504366310928,0.5749382117153129,0.027748764936694884,10.673780152597475,2.0401390209411354,0.4999999999997549,0.12741176376251548
0.12218541754983744,0.12218541754962939,0.4639376371784402,0.08296722960101553,35.238969821889995,3.3628601283215396,0.49999999999985134,0.140458089330121
0.2807303463403233,0.28073034633985583,0.5507238752410063,0.08332593864934759,34.81546481732532,2.98797610999298,0.4999999999998326,0.13757941103249188
0.3420390073374136,0.3420390073368306,0.5738566671167644,0.09876521342434459,39.40146638667236,3.3827554902985764,0.4999999999998522,0.15326363549441718
0.4826678803143001,0.4826678803134632,0.6463897556885049,0.05255189071052994,25.03791223047025,3.755120133762012,0.49999999999986683,0.15526831708114275
0.05869990727695433,0.058699907276843134,0.5186919858230735,0.3155642393820599,154.0470139995778,9.378964915755608,0.49999999999994665,0.14581713871549545
0.39409446250255864,0.3940944625019111,0.475568320338687,0.0427030979515782,16.918042700557212,2.8018932367442386,0.4999999999998215,0.14752610542836675
0.16927911038664592,0.1692791103863384,0.5467629098195962,0.1854091789666741,84.96217874303649,5.46531312741845,0.4999999999999085,0.1520619161555234
0.28366779512272483,0.2836677951222033,0.522507572110968,0.13355494881567181,68.5069133235644,6.199976819407404,0.49999999999991934,0.15108740640064763
0.293623422414282,0.29362342241374756,0.5691770057135158,0.16128180982917018,77.48174604729537,5.576191422759331,0.4999999999999103,0.1540153806990973
0.3403864253212512,0.3403864253207049,0.5817907095088727,0.06797601906864534,26.450873657227085,2.5341003610290818,0.49999999999980266,0.12140526008853614
0.13403875391104433,0.13403875391081935,0.5180782918503725,0.06691910224288806,31.67736553678146,3.113158962211349,0.49999999999983935,0.146230200080114
0.39256623176274175,0.3925662317620937,0.6703410639461602,0.07740099812021542,33.17539444758945,2.8642539216728475,0.4999999999998254,0.14817596340459746
0.33477088286623,0.334770882865634,0.6103034672340628,0.09749281661955565,46.348279513387475,4.560903264726439,0.4999999999998903,0.14642533184403242
0.2357962739811121,0.23579627398070407,0.4621878960478729,0.0746024693473754,32.59871217256592,3.7072974155461247,0.4999999999998651,0.13714449038434728
0.32088486326907933,0.3208848632684981,0.5910899460547167,0.17161605131875682,85.64669017732763,5.315126721022015,0.49999999999990585,0.162327099264027
0.09527828927586188,0.09527828927568716,0.5018369356728517,0.15819219375727916,83.62061209642302,6.02804252528405,0.499999999999917,0.14295277759785868
0.3081177094354686,0.30811770943494293,0.4376603539453767,0.07232552011609308,33.506945200888566,3.4021770461207765,0.49999999999985306,0.14671159975283168
0.36327996296848714,0.3632799629678374,0.5568830080955572,0.11988590793158276,61.30611595404639,4.732082293715584,0.49999999999989425,0.1555663491058803
0.22113013038696977,0.22113013038658028,0.4833901567793081,0.077811146728205,36.08791110942294,4.196822195582439,0.4999999999998809,0.15863925079147395
0.02445098546976868,0.024450985469720042,0.5891152302345095,0.8105027333654755,1695.7810628954835,93.55921890951167,0.49999999999999456,0.1327745482600418
0.28914213182264864,0.289142131822111,0.5218005055617569,0.19420032968383838,109.12062322416351,7.111173006509006,0.49999999999992967,0.12431765197638817
0.350733299539083,0.35073329953852395,0.5161230144971333,0.05591544192058947,22.932134860850013,2.4633988275122674,0.49999999999979705,0.15380900309203654
0.45920581847733505,0.45920581847660885,0.5942928167021941,0.050662905532869895,18.52805598284448,2.3887047354382034,0.49999999999979067,0.16205634798358495
0.47541734247558326,0.4754173424747846,0.6014795784174272,0.06342928864206065,27.51908169009456,3.1262738254843554,0.49999999999984,0.14725967936695142
0.24458312271894692,0.24458312271852706,0.5294577362933237,0.06818458497801873,32.574094028423666,3.5314848713546767,0.4999999999998584,0.12307938943098065
0.22694949213985427,0.22694949213944124,0.5461183992075686,0.13061977605046643,69.60041758736013,5.540930913285965,0.49999999999990974,0.14651693475413563
0.11084067100304143,0.11084067100283171,0.524542579916188,0.27053000899160745,138.05336634906877,9.265250201944196,0.4999999999999461,0.15598235419817072
0.27180388722467064,0.271803887224187,0.6092323761574506,0.11937206865343404,53.93688034519718,4.526516311414096,0.4999999999998896,0.15555187494610404
0.3600221843688718,0.3600221843682866,0.5891838641711734,0.04871651602531689,19.306239600239415,2.6690141649748806,0.4999999999998127,0.13697986697861425
0.16986733571427884,0.16986733571399296,0.45048997395609935,0.07718754681975074,38.03524554480084,3.1520956868223164,0.4999999999998414,0.1315241263865974
0.2703932297934182,0.2703932297929666,0.582759377834231,0.06946192981147414,29.251661105731788,3.031728420526314,0.49999999999983497,0.12466885545496886
0.260562034071197,0.2605620340707452,0.4877069886049491,0.09020369838812899,41.895526189369846,3.75721051117983,0.49999999999986694,0.12969628072704514
0.4335967660337658,0.4335967660330923,0.5709352121994944,0.035427684578289736,14.265544095765414,2.2383089979921853,0.49999999999977657,0.14623325107799742
0.46492474340925377,0.4649247434084913,0.5493305347129871,0.040403969277297995,16.697132565278512,2.7772431490973863,0.4999999999998199,0.15518213170511688
0.33323623738237,0.3332362373818286,0.4884766962402359,0.05201457230446816,19.835245864731245,2.6639566494113613,0.4999999999998123,0.13918058030713554
0.25966559316851556,0.25966559316806964,0.46169533888709735,0.0878439498156497,37.933896055814344,3.53877388789446,0.4999999999998586,0.14717171116878483
0.26424017066306055,0.264240170662612,0.6841475363062901,0.11752173373561554,45.267473544059605,3.3042688861602314,0.4999999999998486,0.15269313910105023
0.10488904573264915,0.1048890457324523,0.5221020516318087,0.23514481938095605,120.13653278450965,8.11520143402808,0.4999999999999384,0.14706714262588677
0.3460087083170087,0.34600870831640806,0.5529427407325405,0.1127936098326062,47.56752640150556,3.7877466541509253,0.499999999999868,0.14695029273681873
0.3719395490027273,0.3719395490021001,0.5538458461156359,0.1062801818219294,40.69894295219297,3.1889620867354704,0.49999999999984307,0.15404876079834012
0.3458305780088778,0.3458305780082724,0.4940252358619461,0.13424160207550176,59.832571287864056,4.00997502858947,0.49999999999987527,0.14764437678839418
0.46625406168702516,0.4662540616863121,0.4901365307248643,0.043963403157348514,16.604953234436767,2.1256780047102346,0.49999999999976474,0.14811869844360867
0.2575860353443968,0.25758603534392427,0.5729994411625415,0.18977020771489841,97.15031793098531,6.059243670803536,0.4999999999999174,0.15416890551444704
0.190608102886615,0.19060810288631094,0.42002662378881184,0.07351514525694323,28.84021256725636,2.471413378208641,0.49999999999979755,0.16056269076925275
0.2016135231137578,0.20161352311337863,0.531232548248159,0.2313796448998312,149.66591774603276,8.384011564821007,0.4999999999999404,0.1290319079006756
0.4771091922595445,0.4771091922587007,0.5512738308684478,0.08320542654498311,36.570170123654904,4.3289834622358425,0.4999999999998844,0.16719296839853187
0.4690356176016954,0.469035617600905,0.5585427692515069,0.08376092770483026,32.41775836232681,3.177681916015799,0.4999999999998426,0.1646119706821633
0.2182269114041015,0.21822691140369735,0.5993007181897916,0.21581455056088325,103.60715327500482,6.745029847558407,0.49999999999992584,0.14707929815750242
0.40324174536873353,0.4032417453680231,0.5504514998511734,0.07300996546276246,35.41138060355365,4.202206394295283,0.4999999999998811,0.1597040573516251
0.1697488591412201,0.1697488591409171,0.5161502978279691,0.08609498090607537,45.22816226907949,4.6568875533606215,0.49999999999989253,0.14309311620721565
0.2125519074338666,0.21255190743346103,0.5832419756242003,0.321194273176506,183.01627014313502,10.87295578810951,0.49999999999995404,0.14800397213121508
0.3826434869142777,0.38264348691359784,0.6043935253414361,0.1266882620275465,56.0119922970356,4.475517383792173,0.49999999999988826,0.1481741521114131
0.42225128585006394,0.4222512858493755,0.6505038225109119,0.06690331146821211,24.586265436160012,2.7051906531717145,0.4999999999998151,0.15217446630715442
0.437370410088572,0.43737041008786887,0.6614260819832071,0.04743087340503448,18.26161647036077,2.5521559607163162,0.49999999999980405,0.12706527297087072
0.34141607172126104,0.34141607172067295,0.6275426986895535,0.07884536748328087,35.7589755058145,3.6068539482200865,0.49999999999986133,0.15847201283131998
0.3450843070008612,0.3450843070003113,0.4500954089259874,0.049751814735331676,19.502932458461107,2.461519662701634,0.49999999999979683,0.14759391085197562
0.12228089164142086,0.12228089164119513,0.5764535474704581,0.1679590200470005,95.31574510150357,6.498955939791936,0.499999999999923,0.1475608800274258
0.18507584129956228,0.18507584129921595,0.5800761256388846,0.23942665264737378,126.52315945896254,7.760736150479136,0.49999999999993555,0.1466727462526802
0.5174189806270333,0.5174189806261991,0.580525927134946,0.06108222171091643,24.405753082692062,2.5795202055274817,0.49999999999980616,0.14204730010666797
0.40465454143301693,0.40465454143231266,0.5903237916749127,0.08312524770072122,38.45902790784033,3.854648579795777,0.4999999999998703,0.1402064614723143
0.25921762497029166,0.25921762496982775,0.6084417062973011,0.15384834809263484,62.29777022919733,4.744386469153825,0.4999999999998947,0.1366507790564766
0.3020339068415014,0.30203390684095566,0.5575176647975671,0.1406729643457795,66.71677355615626,5.186015558491966,0.4999999999999035,0.14061371778609377
0.31159012874584635,0.3115901287453015,0.5266357535499518,0.0701504645943211,35.29183591087186,3.9754462390015672,0.49999999999987416,0.14478291667795862
0.33423876246555145,0.3342387624650308,0.47406028329705985,0.03303083848114564,12.344514020013492,2.260924016819222,0.4999999999997789,0.13275728265353404
0.5166050924930247,0.5166050924921558,0.6187729702082488,0.06342797059481356,25.70973957900056,3.143682572664938,0.4999999999998409,0.16141522123027308
0.3636422685967609,0.36364226859613347,0.5715413306876009,0.08804161726324411,37.771265712677064,3.642675808208009,0.4999999999998628,0.13939269991929337
0.4456016231935307,0.4456016231927869,0.6082323320355492,0.0654509988089019,27.033929471019807,3.024364687110286,0.49999999999983463,0.13972206038305657
-0.11785301399147902,-0.11785301399125078,0.46795900296064685,0.24048326137827453,203.03162393384648,15.710381275591777,0.4999999999999682,0.12487072067372618
0.4519408207627998,0.4519408207620605,0.5094657976422705,0.07690920185329428,29.031605552069816,2.745189152546814,0.4999999999998179,0.14269813023809114
0.4818828793463831,0.4818828793455796,0.5869882167435951,0.04370784973575211,17.72130098903883,3.007812955250852,0.49999999999983374,0.15984593730096672
0.43123410281411845,0.4312341028133973,0.5542624666019039,0.07769707342581561,34.48365618026879,3.0501611197406313,0.4999999999998361,0.16364505865734535
0.3802340286487028,0.3802340286481024,0.4739422919366154,0.061093198324237374,25.060095319019855,2.3773345497158416,0.4999999999997896,0.11803289863987247
0.3473080777451751,0.34730807774459027,0.5063606670095246,0.06036434899277976,27.864142334128214,3.1639152417263676,0.4999999999998419,0.14015290291867222
0.47285664823027374,0.47285664822950296,0.5708083048025991,0.04832652309950044,18.761940380373616,2.7028302387886143,0.499999999999815,0.14630258142799157
0.3547163417321259,0.35471634173151473,0.562683523771625,0.10190679391693167,43.75378487145102,3.612087617116636,0.49999999999986156,0.13286254725598037
0.3237643838321481,0.32376438383168354,0.4909150848532154,0.04696308949459116,16.52551484714552,1.7689999176280595,0.4999999999997173,0.1275456373540441
0.479502288040741,0.4795022880400341,0.5757373028185799,0.03296617365155057,11.058855247572055,1.9022916230429339,0.4999999999997371,0.14542817950557782
0.3936345512627075,0.3936345512621055,0.5325519337509098,0.0667689864574556,25.459163044721194,2.1252742505408673,0.4999999999997647,0.14234173987852003
0.5800604027614472,0.5800604027605656,0.5686235592300604,0.02755290764980237,9.935300794875744,2.083483758532731,0.49999999999976,0.1562829903716507
0.36891820855846547,0.36891820855784674,0.49927502283379066,0.09205566709615089,38.129765828109164,3.1003938717200903,0.49999999999983863,0.1448101684469222
0.01017123323287614,0.010171233232856687,0.5065218923603607,0.35476586282542705,189.17744061403326,11.557155124675694,0.49999999999995676,0.14967259650333378
0.2258016284029982,0.22580162840259246,0.49883935938810564,0.1296540553542769,65.37815720095442,4.9288772527562825,0.4999999999998985,0.1539268041773302
0.4148527952812149,0.41485279528052865,0.5030633471952939,0.07043889548185643,30.070158521683148,2.8923974310517893,0.4999999999998271,0.1380815681574546
0.5110310952555601,0.5110310952547608,0.5802863224393062,0.03479732545770476,11.272369583808524,2.2951808025569944,0.4999999999997821,0.12843496539875213
0.29318105307064385,0.29318105307012526,0.6424954165911589,0.10147849536086485,47.615323592681946,4.325632122039742,0.4999999999998844,0.15770615552191486
0.4579062090635171,0.45790620906276736,0.5510769543628954,0.05116568895196092,20.905309399652396,2.7585277820281098,0.49999999999981865,0.1483393851334479
0.3823332967498047,0.3823332967492212,0.4402841321082827,0.03612924457431789,13.605214366698915,2.1124342012930293,0.4999999999997632,0.15230096117470712
0.1660562196440437,0.16605621964375858,0.4056997661792543,0.11455114232947695,51.68719415364316,3.531328345871786,0.49999999999985834,0.12485747542253704
0.41880924942975184,0.4188092494290756,0.5664653115753907,0.0505895721331451,19.14962680320495,2.5956863358554125,0.49999999999980743,0.14488375879428905
0.201550688288043,0.20155068828768097,0.5644371586426634,0.1529812840950759,66.13166110558583,4.91627092620455,0.49999999999989825,0.14553307381462466
0.45452883045091125,0.4545288304501276,0.5179383836548378,0.07987460649069435,31.15033097978369,3.626326417781982,0.4999999999998621,0.13710608335933952
0.42438386502122016,0.4243838650205612,0.5789552923203052,0.04886011804051592,17.19091210195197,2.236658905530618,0.4999999999997764,0.1410093386507198
0.08267630394470048,0.08267630394454605,0.5691476269042224,0.23070452968433136,117.55456993501062,7.537877366771852,0.49999999999993366,0.15029673588325818
0.0870844084843209,0.087084408484163,0.47942440207056325,0.18934904092527377,98.5297483148982,5.365938806468896,0.49999999999990685,0.1325182916175444
0.38189897995716127,0.3818989799565036,0.5211034251580107,0.0922466998893122,39.26510108733118,3.59698822115711,0.499999999999861,0.1309388958220358
0.18388018050873145,0.18388018050842328,0.4771810727981708,0.04707914942252007,22.978930427302696,3.089486589510761,0.499999999999838,0.14571400689707023
0.35056106123989883,0.35056106123926317,0.6785854119149407,0.17889295046641665,82.45208291791702,5.354046740181616,0.4999999999999066,0.16805981614227108
0.3882361524556633,0.3882361524550178,0.5742903918569707,0.0600351690713846,27.709372452278274,2.966035378879772,0.4999999999998314,0.14919952942141265
0.23568843560201216,0.23568843560157418,0.5083829851142389,0.22613703854843656,120.70757553524372,7.053905924797812,0.49999999999992917,0.14524376678226894
0.4743949022741436,0.47439490227340875,0.465192297682271,0.05606693592482427,19.257523827595033,2.2163054361349213,0.49999999999977435,0.12607736737950817
0.1708812103358989,0.17088121033558112,0.6821792545924039,0.2421217730689864,108.73504012185248,7.144385051950091,0.49999999999993006,0.14318427348912213
0.30623347724220185,0.30623347724169625,0.4888065268123006,0.03885776717123761,15.995670905266103,2.8645625715445413,0.4999999999998255,0.154861881280214
0.06356496115567305,0.06356496115555563,0.475061531919154,0.15214242188623062,90.97549871236558,6.557774329661709,0.4999999999999237,0.15317098327034787
0.4324019402333908,0.43240194023268413,0.5832128523729889,0.0578324338707918,23.362766579414085,2.7352612501276257,0.49999999999981715,0.1505677019681856
0.36589866117533915,0.36589866117474895,0.5646950350278873,0.09558086393466267,39.60677139200872,2.584653533021684,0.4999999999998065,0.1346204866413202
0.43446321350829537,0.434463213507606,0.6043616773090933,0.04383326369747635,16.59942605693819,2.419649693214507,0.4999999999997933,0.14972981246106032
0.3740588801004093,0.3740588800998038,0.5202308839262597,0.059184231139873776,22.02134734644335,2.620570263852149,0.49999999999980915,0.1427631273722314
0.42343927142904975,0.423439271428317,0.5032784304334764,0.09550328985464576,46.35201843036974,3.715592560112916,0.49999999999986544,0.1379608863210183
0.5381817889626233,0.5381817889617696,0.5923396640494096,0.04252075935172914,16.948234654192902,2.4161230018893973,0.49999999999979305,0.1554425916578039
0.37811499790448777,0.378114997903876,0.5285651688592287,0.0304410918942842,12.789893572042283,2.6186647774553666,0.49999999999980893,0.13926986141016448
0.4057533162528751,0.4057533162521832,0.5931745360480379,0.0756949533852303,29.692728452557592,3.3927520328833296,0.4999999999998526,0.15321440970384514
0.2820742461404747,0.2820742461399992,0.5834012381018455,0.11606471113246254,44.2341480582162,3.18682048391714,0.4999999999998431,0.15094962728623365
0.2504083556675342,0.25040835566711106,0.5134456467589452,0.1001417928675729,39.01123325427092,3.2257508130470454,0.499999999999845,0.14071368617261482
0.3597858648145924,0.35978586481399016,0.6197705115150564,0.07461911468443747,32.00821741334393,3.0624333610749965,0.49999999999983674,0.1581416117453918
0.19048807509388224,0.19048807509352952,0.5271988347273464,0.214005324063885,121.55203463539947,6.73731850671077,0.4999999999999257,0.14101921720568314
0.27618101417860436,0.27618101417813196,0.4842206847537552,0.07445099973364959,32.07988154538508,3.4534309089599926,0.4999999999998552,0.14999605344264252
0.2538837058094178,0.2538837058089898,0.5575477331006832,0.0719157667257455,30.439172130069146,3.182545460630354,0.4999999999998429,0.13206117474112095
0.021565055655125752,0.02156505565508621,0.47029905412701273,0.16741405571019657,85.64658986045745,5.960469578425651,0.4999999999999161,0.13846820735328744
0.21681172959951797,0.2168117295991211,0.5706497787393162,0.15081754071128087,77.23527066995048,5.8843084864314195,0.49999999999991496,0.137851421795654
0.09524827544153001,0.09524827544133989,0.54901557089474,0.9050859733097832,4419.333941608747,239.57474397953357,0.4999999999999979,0.16121951925133063
0.16425440313856968,0.16425440313827405,0.5253234509057869,0.19425744168384815,87.01374601232642,4.9904498580994465,0.49999999999989975,0.1571286739984506
0.24221869004241306,0.24221869004201269,0.45338469027494965,0.07222619275514501,30.379047590237036,2.8819371863511054,0.4999999999998265,0.13925303975899783
0.34236995528192005,0.3423699552813524,0.611025229468704,0.07090129078056931,32.31126184908253,2.923452951109479,0.49999999999982886,0.14412302140022148
0.42584098927810415,0.425840989277428,0.6271011636667914,0.04598692051855846,20.43163769684014,2.4279915503438256,0.49999999999979405,0.13654021879549735
0.3487400153831589,0.3487400153825738,0.5806506254287358,0.04842416199485023,21.033260557701816,3.102044124998909,0.4999999999998389,0.14517685747507372
0.2527635159240868,0.2527635159236695,0.4696218879580234,0.0697118173584872,28.84947897645038,2.8681294457110362,0.4999999999998257,0.15366419904193945
0.0789481094863557,0.07894810948620509,0.5896560232117898,0.32963565179481874,172.34672006155836,10.835578826273046,0.49999999999995376,0.1353873002660127
0.2697342194985606,0.2697342194980573,0.5879876440259354,0.22795231493963106,116.9475503905076,7.457274784366494,0.49999999999993294,0.1471654425822291
0.31372683945161,0.3137268394510895,0.5064137700507947,0.06489167946608436,27.10772129125644,2.93517141670626,0.4999999999998297,0.1371307115917561
0.4298155191810521,0.429815519180341,0.4822612773653106,0.03868399372673723,15.318200455439419,2.8958729019718246,0.49999999999982725,0.14047647374132397
0.14233338588478492,0.1423333858845278,0.5543565650954966,0.18356857656299233,102.24051603286378,5.163526263802411,0.49999999999990313,0.14066874632739854
0.2997625752712136,0.2997625752707235,0.4556141035633781,0.05930620095057728,26.19124684848616,2.740030876729491,0.4999999999998174,0.13777606169026546
0.3989855005601139,0.39898550055947535,0.6254740537160447,0.04992326211488129,19.96311402656094,2.500892946306705,0.49999999999980005,0.14253510047785567
0.5451186926693078,0.5451186926684085,0.6035861104243634,0.05416175866818866,21.822985144768392,2.8519125918725265,0.4999999999998247,0.14071917769776002
0.3023365280795564,0.3023365280790389,0.4579439849486715,0.09766697957521044,43.07287680021346,3.4690262696796648,0.49999999999985584,0.12830366013462588
0.3819067028623623,0.38190670286174844,0.55710804740074,0.07972281522690931,31.88254811999129,2.545003788499058,0.49999999999980355,0.14171202066463812
0.023017643955481292,0.023017643955437907,0.43582708563061207,0.23768245246354427,139.5493590825064,8.716326059466763,0.49999999999994266,0.136869292739944
0.32748492597800866,0.3274849259774039,0.598645776718746,0.24339229042315313,132.90950917422802,6.517522231451664,0.49999999999992323,0.15024436294878402
0.5216893024520136,0.5216893024512127,0.5690531759428207,0.04453561001614837,15.675906897695755,2.151523330871885,0.4999999999997676,0.1439904228574934
0.26120181935622466,0.261201819355797,0.5086353701843428,0.06536994828425566,27.799785863048086,2.7545615830905223,0.49999999999981853,0.1224315747855734
0.29403009841599664,0.2940300984155105,0.45340677005563973,0.07126808571369188,27.970417595145747,2.888583718776418,0.4999999999998268,0.15597808140788025
0.26470594063837355,0.2647059406379432,0.4891719339912284,0.06597996809682426,26.31312290447753,2.6710058679699014,0.49999999999981276,0.14659248766642446
0.18551304414125175,0.1855130441409503,0.5374156892684324,0.05219010205931584,23.31658246154595,2.669360313866818,0.49999999999981265,0.13378800900641222
0.18746344260674858,0.18746344260643086,0.4816821274789999,0.07430909236684098,37.63219397619666,3.277379355003825,0.49999999999984746,0.14223710383706795
0.37037154422175483,0.3703715442211614,0.5590787899871037,0.05290491093585902,22.007813113753578,2.513800532410776,0.4999999999998011,0.13358881346314694
0.24883310897485617,0.24883310897445007,0.4582713460023432,0.09379012635002307,40.438231936660095,2.71671359152198,0.4999999999998159,0.13365976700383708
0.356895718204549,0.35689571820396604,0.5521439148626833,0.047219521966412284,18.107807176967018,2.729411424191039,0.4999999999998168,0.1537338055286614
0.09137323888129754,0.09137323888113874,0.5196412683332786,0.1372412335278856,58.12427786105139,3.818277593230481,0.49999999999986894,0.142052651936288
0.1315492071352395,0.131549207134999,0.5231764487336007,0.09133632475377688,53.33177140056905,5.812102148017162,0.49999999999991396,0.1481978824943451
0.2259067307817315,0.22590673078133458,0.6700801019627584,0.12563813146826563,61.849833886102836,4.117481782855285,0.49999999999987854,0.14057739768728503
0.27261927281632187,0.2726192728158736,0.5187041559900943,0.08533333842393252,33.901376643122326,2.814209536647088,0.49999999999982236,0.12995732767601434
0.19051116561960335,0.19051116561925438,0.5270353111809694,0.20509069520430787,95.49776441370217,5.933265116629032,0.4999999999999158,0.14854805720047717
0.2479681407689207,0.24796814076850626,0.5545361703320714,0.053401501462554284,22.99177250287425,3.049689490219297,0.4999999999998359,0.14657040641480407
0.25888256184203534,0.25888256184157693,0.6321693558725417,0.1534558838271872,61.534508749182145,4.3683743426461605,0.49999999999988554,0.13712264757234524
0.21033836371501907,0.21033836371462275,0.528545895763731,0.21153572811196725,138.05924352822544,8.650650887585586,0.49999999999994216,0.1544169425585164
0.5039962779736236,0.5039962779728632,0.5174875663313238,0.027382531612843836,9.957241351096979,2.0370671336071413,0.49999999999975453,0.13975728834572984
0.1331486825016053,0.13314868250135706,0.5941452258515016,0.24477870722188536,122.54226716994987,7.372483197962532,0.4999999999999322,0.14811139629053888
0.5483090466525526,0.5483090466516961,0.5806753860045039,0.0395509676649081,14.548301761916594,2.2843613248004413,0.49999999999978106,0.1524318207741577
0.37435073436493915,0.3743507343642828,0.5537358615842305,0.08936107006820586,41.9845628904126,4.050295090464727,0.4999999999998766,0.14513726821638406
0.13694330772817837,0.1369433077279332,0.5270966925017625,0.11400070101358635,59.717334514656976,4.768937062842099,0.4999999999998951,0.1555572153334371
0.1705162392545194,0.1705162392542078,0.3814208430827315,0.11523650884870613,63.70189726311253,5.7803227957597585,0.49999999999991357,0.13826360037591504
0.4145840928251251,0.41458409282447617,0.5597506624298423,0.058470548437540265,22.413908695553097,2.3001440194567784,0.49999999999978256,0.14137259341768604
0.4432515112235911,0.4432515112228487,0.6536030015426221,0.09545729325976356,35.688468252434824,3.073636904807659,0.4999999999998373,0.13950044563434005
0.45749888595460353,0.4574988859538359,0.6766622199052289,0.05581730348969946,21.91210016984854,3.102487048992678,0.49999999999983885,0.16423309803479857
-0.05468943681525299,-0.05468943681515666,0.4414817271948585,0.08917790360200228,46.494674980175326,4.201403021778569,0.49999999999988093,0.12933115334417006
0.5115924309734666,0.5115924309727223,0.5701645096496697,0.035361588004122896,13.359411650950323,1.8346207124818479,0.4999999999997275,0.14924660817864197
0.1271142460196701,0.12711424601945331,0.5145189738014315,0.11017312976276095,54.42727749299102,3.396633843294487,0.49999999999985284,0.14328096389480036
0.26340847115596755,0.2634084711555088,0.5318855303450936,0.06732206790414007,30.250070523021215,3.8697009131350466,0.49999999999987077,0.13990543147387607
0.434445099547186,0.43444509954645566,0.559984738352807,0.08271856254319951,36.89405487620322,3.1367357451196036,0.4999999999998406,0.14314881940354193
0.41161545965596,0.4116154596553084,0.5836590146476786,0.03752968205667149,14.468453889310998,2.3978375207845897,0.49999999999979144,0.15056327277793552
0.3353122198960287,0.3353122198955029,0.4983331582353297,0.046476324126996545,20.68246050080998,2.3160674965745964,0.4999999999997842,0.1470509565567636
0.305208787019892,0.30520878701939747,0.5802351021824226,0.06686082301598979,27.582088267577248,2.6345167071384266,0.4999999999998102,0.1403457168119921
0.48919010325759743,0.4891901032567563,0.6124885968361878,0.07127360977487963,32.99302738542811,3.5643420615787664,0.4999999999998596,0.1419183239493786
0.44675927243889707,0.44675927243814617,0.6667833792199688,0.055626606771798974,24.147746972899082,3.132535451866942,0.4999999999998403,0.1461820339143056
0.2532354817741634,0.25323548177370314,0.5629735201408068,0.10910125801307848,59.77776367616618,5.466065516870853,0.4999999999999085,0.15036731588895336
0.04425275964815459,0.04425275964808023,0.43512776395339203,0.10289990469322763,43.73429179591284,3.1236458358965495,0.4999999999998398,0.13718929502662539
0.2912425764692806,0.2912425764688332,0.5148559290897681,0.06579905771394433,24.19479903203717,2.155732830293649,0.4999999999997681,0.14176942360201591
0.2114822301522948,0.2114822301519656,0.4331615773736217,0.05001440893217793,20.501120118287208,2.2545566280780736,0.49999999999977823,0.1479848517123009
0.47267449573318426,0.4726744957323788,0.6231625907822211,0.03563994264493222,15.101947076399277,3.3796627696237254,0.49999999999985206,0.14089586557442646
0.5848085262071215,0.5848085262061061,0.6270588295412115,0.07832464916320821,36.23718827558731,3.7923355379123236,0.4999999999998681,0.15856361553931697
0.43229653024390746,0.43229653024315556,0.6474676021760781,0.07339869936566398,36.060092705700406,3.835971445233724,0.49999999999986955,0.1512521150944449
0.3962733583226709,0.39627335832196503,0.49404431034241836,0.11347219728486747,52.475770876217226,4.577629300499472,0.49999999999989064,0.1558902681590734
0.006561115893327186,0.0065611158933143125,0.5096428702559236,0.4807338954487931,410.4275837057122,21.977526053570028,0.4999999999999773,0.1249363005501792
0.2129807917849111,0.21298079178458193,0.45616087447903503,0.03679893206940889,14.539591572803415,2.199936836205973,0.4999999999997728,0.1404187212968303
-0.009985949378436377,-0.009985949378416622,0.4848239676471185,0.6761342612980358,937.6288623924185,51.162686310997934,0.49999999999999006,0.1325186887802103
0.17120681181514374,0.17120681181482278,0.5637149618607901,0.15426651416761233,101.38824642429137,7.985419038083926,0.4999999999999374,0.1482538465777121
0.3106462436161852,0.3106462436156539,0.4963718856416987,0.0863508929550071,37.701230361748244,3.4508746703639734,0.49999999999985506,0.14900532232514702
0.23942902027265606,0.23942902027226562,0.48043145138974735,0.040394478406372926,17.132897771684213,2.7069438010438622,0.4999999999998152,0.13867207266476045
0.42232463929037034,0.4223246392897327,0.5024213442763381,0.037358231931295095,13.300220161605997,2.0411536423285126,0.4999999999997549,0.1371940839800839
0.426801619670232,0.4268016196695311,0.5904547473459503,0.0671996446473129,28.028542315701568,2.796741721811372,0.49999999999982114,0.14013079349521215
0.3685718227332642,0.3685718227326506,0.5140609128271897,0.06132841755742682,24.961636509814852,2.9828803628132365,0.4999999999998324,0.12508073135607825
0.06217750527660475,0.06217750527648855,0.5214406449603515,0.23029599795130107,126.30619306001536,7.637436235811992,0.4999999999999345,0.1465846176582526
0.2532496676160692,0.25324966761560475,0.5837283156309351,0.19744634393863805,93.940705282066,6.0366932661682835,0.49999999999991723,0.16594964719456437
0.2700412281480306,0.2700412281475912,0.4976236005882921,0.08700957010665104,35.60560484212388,2.6824744034897843,0.4999999999998136,0.1632395236604993
0.34154816209004696,0.34154816208949723,0.4407389287637061,0.041610448421161385,18.232683460367994,2.5587051475676375,0.49999999999980466,0.14290534984520095
0.16127731034331774,0.16127731034303444,0.5459748258991654,0.1483639997433596,66.36108225326649,4.102922205894466,0.49999999999987815,0.13182374740596473
0.32607184152410695,0.3260718415235552,0.5770769998568405,0.0795015281165958,37.876231507677275,3.2521785673520585,0.49999999999984635,0.13847730992583318
0.38911176574900036,0.389111765748364,0.5215776343397767,0.07643907303603767,30.21792387218076,2.7450480099262715,0.49999999999981776,0.13022652601384105
0.19810079777864592,0.19810079777830636,0.44254245898543826,0.14107649654786147,59.11156578376929,3.497464687409944,0.49999999999985706,0.1387202797093235
0.29066332930702404,0.29066332930654687,0.5919789445044449,0.08055748219762691,32.26489671361166,2.790666788372564,0.49999999999982075,0.13298629872680953
0.30637440972594054,0.30637440972540875,0.6457524457142145,0.09901344287296374,51.420642433212905,3.783919933200486,0.4999999999998678,0.11475114668920681
0.388489843488409,0.3884898434877724,0.5322531007934855,0.05171163782497534,19.00672701070223,2.7699389773042316,0.4999999999998194,0.15642600846245833
0.16022243446651832,0.16022243446621712,0.5772613064592848,0.2194399408488164,131.63395752871227,8.338818869124779,0.49999999999994005,0.14049504670760235
0.28169079343168535,0.2816907934311998,0.5591462153211422,0.08681535413943488,38.986261232694055,3.6227349419937824,0.4999999999998619,0.13954085502005947
0.024936934582405663,0.024936934582361122,0.43188798804542045,0.17090130332910405,79.31159297618981,4.659075520643175,0.4999999999998927,0.13174960375099606
0.46686079582146367,0.46686079582075424,0.618765178538037,0.026007827673105593,9.32792910204933,2.080928174428281,0.49999999999975964,0.13555213700551602
0.21623379840293844,0.21623379840253762,0.48052162535848675,0.1865698659772068,92.45130947629586,6.841969311054122,0.4999999999999269,0.1411000485015383
0.3832185244190066,0.3832185244183608,0.5773261988450328,0.05511123924272836,24.909745162130452,3.181132645219305,0.4999999999998428,0.14875942491244043
0.48648311400338545,0.48648311400266675,0.5758118485341039,0.04791960775546062,17.00074305819574,1.914959311911676,0.4999999999997389,0.15193712865409767
0.48111798539256084,0.48111798539182354,0.6898621450091486,0.04460524410735668,15.822013217978984,2.1388355771074856,0.4999999999997662,0.1554010015773681
0.4267012596088116,0.4267012596081476,0.5683586843639891,0.05002301012375363,17.973140865619307,2.252093826678199,0.499999999999778,0.13210267157635502
0.4807580701091014,0.48075807010829086,0.525259608891665,0.10215009244248631,39.384065830788295,3.1904831116514716,0.4999999999998431,0.14366307153363084
0.402459840405283,0.4024598404046252,0.6395861796474842,0.049418180690188176,22.06902844194034,2.7342669142272027,0.4999999999998172,0.1288876248884541
0.36530760613665775,0.36530760613604607,0.516277802029357,0.05855965696015991,25.689837034052125,3.0730184955575335,0.49999999999983724,0.14486635844673862
0.2398632446312377,0.23986324463084438,0.42931265850003913,0.06548346494347664,27.800549725976186,2.7742877950079685,0.4999999999998198,0.15588619452589786
0.3779537250232532,0.3779537250226458,0.4917007586190197,0.0354460732737637,15.397072202081251,2.544969184962431,0.4999999999998035,0.13990142421346194
0.201604355952334,0.2016043559519917,0.5862002672701399,0.10064806049681005,46.09762008881944,3.3111519957479207,0.499999999999849,0.1389399192699012
0.4621701101658571,0.4621701101650951,0.5779974901328069,0.05088040460046549,19.438109408657624,2.8467865803682426,0.49999999999982436,0.13855362163065388
0.4577685792464199,0.45776857924568864,0.5348081381840412,0.02794119762952547,10.671839350818246,2.4838521387197092,0.4999999999997987,0.1356933192819584
0.27025909384634617,0.2702590938458841,0.4867313042299704,0.10711410589100243,45.27094929793041,3.4481725806243193,0.49999999999985495,0.13682761239256583
0.3840046639388462,0.38400466393819155,0.6342086543987194,0.0969315247236954,36.40369560812865,3.3887850285067507,0.4999999999998524,0.14448292452340464
0.4983937506610429,0.49839375066019775,0.5766064574097898,0.09771833307066388,38.186778614443824,3.288620149753848,0.49999999999984784,0.1495647973053334
0.16593422909308445,0.1659342290927875,0.49064242092990007,0.16638226271350684,80.5429444173572,4.742883709553729,0.4999999999998946,0.1417763415821431
0.24180715203263214,0.24180715203223427,0.4636154238075179,0.08630167948626244,35.87858321255863,2.8204771388283314,0.49999999999982275,0.12990363574598565
0.23403276794091277,0.23403276794049974,0.5025128766655422,0.08307914936017693,47.324406149111965,4.248459825763131,0.49999999999988226,0.14111508028959505
0.12743335943342718,0.12743335943317907,0.5342941143029802,0.4452483878537837,351.009020985423,18.914395325359656,0.49999999999997363,0.1473220065987029
0.4150244608239334,0.4150244608232884,0.47406038929238214,0.05679927550413374,23.370260318577902,2.242444218002017,0.49999999999977707,0.12872554999282104
0.2792542242256326,0.2792542242251086,0.5966010249823791,0.26704169983233417,136.47462498632243,8.11223860499661,0.4999999999999384,0.14756590608989156
0.23362181825245285,0.23362181825206343,0.5357365828909599,0.07463272967045115,30.11776635436896,3.0045765441704995,0.4999999999998334,0.1467235771340401
0.29449866072728814,0.29449866072674363,0.5336574222904497,0.1558986295316398,88.524049017399,6.631478660571758,0.4999999999999245,0.14845955398719496
0.293074505729205,0.29307450572873606,0.4829918110524447,0.0611295171372276,24.867911017054933,2.503061692970482,0.49999999999980016,0.14477667054472823
0.16875193195070223,0.16875193195040986,0.6065516292479176,0.08742002417521534,37.585389099475464,3.7378588212845116,0.4999999999998662,0.14783947174263887
0.3123976355911222,0.3123976355905542,0.545476237785259,0.15790013525841093,85.09217749937665,5.495841440849013,0.4999999999999091,0.14944158327181767
0.3706587766633789,0.37065877666277625,0.494399266406298,0.061806700401924326,23.48956965504537,2.6710085262906773,0.49999999999981276,0.15342454162367264
0.13600211655042294,0.13600211655017738,0.5203340513097586,0.15533508846629682,73.13529564773765,5.136115576341026,0.4999999999999026,0.156711927287935
0.31270498509488587,0.3127049850943461,0.5307281201492583,0.10219878646023242,47.69652309623781,3.6530127054662107,0.49999999999986294,0.14393213463419405
0.45014210445371117,0.45014210445298836,0.5903726086984367,0.03763879671272629,16.333680587357026,2.533965976126595,0.49999999999980277,0.12596563536694672
0.08624501871291504,0.08624501871274849,0.5000732479080564,0.32261832114640016,243.993005454176,14.515759736628235,0.4999999999999655,0.12533243536798813
0.5216616170948201,0.5216616170939493,0.6272436190317564,0.042614379469284785,17.955629778462132,3.02413728782069,0.4999999999998347,0.16146270078746733
0.001907410228453908,0.0019074102284502615,0.6171398018858334,0.26775521077970194,179.49146684356575,11.771733861304751,0.4999999999999575,0.14472940900135423
0.5202832519893833,0.5202832519885509,0.6430227737373281,0.05904269999608899,23.069271207838597,2.502171616253002,0.49999999999980005,0.14474022459567704
0.11516254588525597,0.11516254588503763,0.48091814630078566,0.2106545032812875,126.12286585558225,9.630609936183326,0.4999999999999481,0.12881646288986273
0.4353381938138112,0.43533819381312666,0.5473545205672719,0.04209598300531344,14.704507047077188,2.3377008811702105,0.4999999999997861,0.14025364765196058
0.43801577896034555,0.43801577895961064,0.5740936937818883,0.04000070031791782,16.76919087821739,3.1066070965424215,0.49999999999983896,0.16009442497779247
0.2638964838433148,0.26389648384283987,0.6190517632787862,0.16699794956435127,72.37475504150142,4.99892056773767,0.4999999999998999,0.17449452537464566
0.22364763338477964,0.22364763338440222,0.4766044374185908,0.07775152750123794,33.902745864316636,3.2005649487878474,0.49999999999984374,0.14684170996949186
0.17464485531335835,0.17464485531306181,0.5068966404258598,0.12192644427437699,53.58966926234377,3.3082480336450906,0.49999999999984884,0.13510480988687626
0.25310063963327123,0.2531006396328574,0.5426933599491366,0.07231044175246365,32.358841077320704,2.7408714598173862,0.4999999999998176,0.14144900867987453
0.3828609157792759,0.3828609157786762,0.5541495250904641,0.03704691577548286,15.329236660602245,2.3079190199463446,0.4999999999997833,0.14553698299737217
0.1636088492745699,0.16360884927427816,0.6709710093091208,0.11923557572943028,55.954133939128454,4.610211980732978,0.49999999999989153,0.15567597581284756
0.29890031778822196,0.298900317787755,0.5268290198814868,0.038756059677553086,16.396922976044735,2.2841026952796857,0.4999999999997811,0.13750246784548328
0.5583235985688435,0.5583235985679581,0.5023304728696765,0.02836060361387762,11.214113985450476,2.413890894985797,0.49999999999979294,0.1561828891725384
0.17751040391405823,0.17751040391374653,0.45891660901239095,0.09848466803201647,42.89004038974501,4.098683463675735,0.499999999999878,0.1431275280968634
0.18216793171080664,0.18216793171047185,0.5904778359130985,0.15629165767343975,82.07836743571696,6.164317534382524,0.49999999999991884,0.1420017631073501
0.5046441511952994,0.5046441511945516,0.5496526967719385,0.03578020385358273,12.36511838099032,1.9300098625772992,0.4999999999997409,0.1328378475116418
0.16196537531876706,0.16196537531849206,0.4702109605902243,0.08463576663727299,39.552050303339044,3.315555269814394,0.4999999999998492,0.14182812928902777
0.4573508970587019,0.4573508970579432,0.5295129332259593,0.059849078348033304,24.591560751822133,2.9335916671301914,0.4999999999998296,0.1583953648727564
0.15594890654087507,0.15594890654059834,0.5371467549755237,0.10763096858881156,47.56853069427094,4.435981014042912,0.4999999999998872,0.16074864250131754
0.16930021458751493,0.16930021458719532,0.538388621673422,0.26604590941692924,143.62081037443113,8.909889853600184,0.4999999999999439,0.13350079856910793
0.025825474889085175,0.025825474889038108,0.37556777680619935,0.16452570108333497,85.78791512664827,5.630074760855557,0.4999999999999111,0.15386792419086467
0.5204194447218494,0.5204194447210521,0.6275319306114232,0.04308935343356519,16.47881324440444,2.1374067389722606,0.499999999999766,0.13415994361142403
0.014270793342620835,0.014270793342592628,0.5456339145647224,0.6506241606415295,758.5195781790856,43.11335602061339,0.4999999999999884,0.13370444397644343
0.5507110264339627,0.5507110264330349,0.6851451243076703,0.04689133708309744,18.943593026026996,3.1722251670004384,0.4999999999998423,0.16307029748942964
0.48703798567452383,0.48703798567375295,0.5422276565103821,0.036889987276013655,14.109952716254254,2.3960780857417023,0.4999999999997912,0.14222180064489853
0.44422396396405534,0.44422396396332336,0.6180756544027572,0.08579144615546902,33.37222796810967,2.8360482111978174,0.49999999999982364,0.1485795467964124
0.2894806183987193,0.2894806183981986,0.629776930821666,0.13500038318627508,73.40857692405126,4.965757687917863,0.49999999999989925,0.14208359659012385
0.37816314336465096,0.37816314336403056,0.6199731857459609,0.034543191527481476,14.424161062176948,2.782037005676149,0.4999999999998202,0.14139889681625467
0.34451366206935513,0.34451366206872663,0.5818129700654066,0.1446867464396355,77.4729918527052,5.693829289627314,0.4999999999999122,0.14363812705789497
0.4092590251750216,0.4092590251743658,0.5406599053068112,0.030366184227709456,12.186495287011068,2.5173640167216034,0.49999999999980127,0.14101705536403236
0.2849064309810728,0.28490643098057095,0.577440811312373,0.08799400892258857,44.85237268904273,4.191084880911345,0.4999999999998806,0.12978830029238073
0.2546398730231835,0.2546398730227089,0.6283428291169918,0.12972055106894598,70.88264024946439,7.3432098372677626,0.49999999999993183,0.1588546742572042
0.5038818758245652,0.5038818758237837,0.5670112158408012,0.0442765886270193,17.79873414519945,2.2276224662569355,0.49999999999977557,0.15915341346607914
0.15442888742186148,0.15442888742158026,0.5298823085343204,0.19852188970983375,93.07465321202419,5.584281113365901,0.49999999999991046,0.1538057608298335
0.42250902139160484,0.4225090213909392,0.5080377215396026,0.05059625716380868,20.396749224012417,2.354455886619946,0.49999999999978767,0.1465270203862112
0.5243804338348713,0.5243804338340293,0.6249053255269622,0.04363752653894072,17.84561100032606,2.5332590012026746,0.4999999999998026,0.15523153945162382
0.3717984172720819,0.3717984172714927,0.5685863866757341,0.056738738575030326,23.41316578501922,2.4073737896348733,0.4999999999997923,0.14175095607474925
0.07733388356051517,0.07733388356037577,0.45609324878178514,0.18622153366920594,83.25644821419131,5.074173585944075,0.49999999999990136,0.14251598287102502
0.20515872274016142,0.20515872273982047,0.5546891964069653,0.07516149585163104,30.255955160787853,2.9582657577785265,0.4999999999998309,0.1493825462494814
0.2993525580261377,0.2993525580256324,0.5780282145798785,0.07413868938919259,34.70702404798932,3.204675352299797,0.499999999999844,0.14941467437363906
0.3485154485413406,0.34851544854079397,0.5137521221126979,0.05310391119668182,19.639378714073228,2.316983340139002,0.4999999999997842,0.13722975961791958
0.2177199218753419,0.2177199218749362,0.590590360703881,0.20956900595478825,108.96209743033657,7.3329441658272145,0.49999999999993183,0.1682514538817868
0.30564894381693386,0.3056489438164649,0.4989084332054039,0.057191744186548,21.338371405436245,2.1443516468923347,0.4999999999997669,0.15341737852570825
0.22769980085183866,0.22769980085142483,0.5081176012745937,0.11533458327936588,59.25400176000712,5.488175495312272,0.49999999999990885,0.13756106512504945
0.27655937101839495,0.27655937101790173,0.5533760604832612,0.14890431449365882,73.01474125089055,4.619925766184476,0.49999999999989175,0.14636874177082065
0.251413079855549,0.2514130798551035,0.4093550034033523,0.11158729435051301,56.20063522259998,4.381153909752645,0.49999999999988587,0.14279150560508333
0.28062785875515855,0.28062785875467644,0.4373451417808188,0.08391312322681883,38.71122461781864,3.545287938805206,0.49999999999985895,0.1389635095271633
0.3650946141483439,0.3650946141477509,0.599193391615447,0.060623655004706484,26.4346835741181,2.6601289657146365,0.49999999999981204,0.1394063164430967
0.2915243494611133,0.2915243494606473,0.5128930201642984,0.05568405996771149,23.79551179166916,2.4895395033369816,0.49999999999979916,0.13771800801705453
0.42344675492506256,0.42344675492426553,0.615856067522174,0.21841812696435361,124.06811829700199,8.51181876226064,0.49999999999994116,0.14354187065137733
0.3532624079924266,0.35326240799182557,0.535205379450281,0.11869975042189827,47.89731732875291,3.348392388438076,0.4999999999998507,0.13650691307962853
0.19650087177382652,0.19650087177349726,0.5750939513477835,0.08807778315900612,39.92307736901152,3.08355150203197,0.4999999999998378,0.14808222069666002
0.4274376082828818,0.4274376082821888,0.6024547208595543,0.06233757974815075,22.92697943800918,2.640373549308661,0.4999999999998106,0.1502745163131882
0.2524038354023271,0.2524038354018904,0.5352938815184313,0.09694830024588125,42.68221252966638,3.706759171496783,0.4999999999998651,0.14224598622515466
0.30387202705600747,0.30387202705549293,0.5277256699832269,0.11478197953744383,48.2745490876439,3.2636977122978688,0.49999999999984673,0.1479369295026036
-0.06677462967881523,-0.06677462967868418,0.43753882175708014,0.45478050933167496,458.63940149890885,26.584459389681427,0.49999999999998124,0.15431079076294799
0.31398638425921416,0.3139863842586999,0.5103491576257885,0.05372558395778031,21.338157051702503,2.7622044157941374,0.4999999999998189,0.13619810228263773
0.3353254180408168,0.33532541804028904,0.6073457532422157,0.04310399389009596,15.990387145735339,2.3459042140815622,0.4999999999997869,0.12755721197071704
0.38575503653900195,0.38575503653837884,0.5805736792937128,0.03255084719864996,13.110137312291766,2.598357009875067,0.4999999999998076,0.14431690055851237
0.33429840322334037,0.33429840322275606,0.5138277928803726,0.08272219169982406,39.233895611285405,3.967911883069987,0.49999999999987393,0.14708624326328482
0.07673574115314259,0.07673574115299599,0.5285539044099195,0.2983650481051824,172.6605577650965,11.200173513941122,0.4999999999999553,0.13840068399204902
0.3818187288159691,0.3818187288153146,0.5622445719444105,0.08107502821541132,34.79608004410752,3.500715257988857,0.4999999999998572,0.1512765769048512
0.0955727992264111,0.09557279922624148,0.4120268785204544,0.09659693852312087,43.942788770006715,4.432015605772308,0.49999999999988715,0.13440767947141932
0.05802444812292755,0.05802444812281784,0.5470472050675212,0.2831082939451438,140.4307412460636,9.177963882122961,0.49999999999994543,0.13493488577177817
0.4444721320665094,0.4444721320658065,0.5494564642566531,0.04834962351009644,19.509772697477747,2.3905476024865946,0.49999999999979083,0.14060466665718402
0.03735615672015458,0.03735615672009069,0.4028383428341066,0.11305077129679544,47.188098670445406,3.4450464898105007,0.49999999999985484,0.13083643873426262
0.21658257350538582,0.21658257350499793,0.5651981135711028,0.11957186716542385,56.36261198283951,4.782862296706298,0.4999999999998955,0.15921406132041457
0.4067528733281707,0.4067528733274945,0.5694537917355244,0.10013845397988258,39.5375959859307,2.962247892037484,0.49999999999983125,0.14817621520535593
0.330774841986105,0.33077484198555995,0.5168483223108061,0.053101163482900345,22.816275433217864,2.842484542291012,0.49999999999982403,0.13778695845330305
0.13833353907759652,0.13833353907733775,0.39737550889100987,0.18812525084167073,115.70274696587,7.739023963118957,0.4999999999999354,0.14767925742070578
0.3714443863758686,0.37144438637523564,0.56125700722179,0.05219915239062771,23.670135501464614,3.3802567442721507,0.49999999999985206,0.14544924899209824
0.13864899686816204,0.13864899686789575,0.6339349626640928,0.3105082216621548,248.73588424766476,12.61903025493386,0.4999999999999603,0.14584959143478413
0.3883315829495005,0.38833158294887327,0.5034618420554922,0.06917109730034696,28.02336681288324,2.600116709324705,0.49999999999980765,0.139415885887847
0.26388080322547547,0.2638808032249976,0.5617777717769168,0.12514069419452692,62.58881624986427,5.28479302784128,0.4999999999999054,0.1433136915766001
0.33923580289207217,0.33923580289152566,0.4162825941421504,0.041009966198729896,16.89013851635979,2.5713403212370123,0.49999999999980554,0.14761840076157762
0.32106516573722826,0.32106516573669425,0.5100631785278796,0.054647175145655785,24.628548014445933,2.9690255990270953,0.49999999999983163,0.13777556966027335
0.18728530800763993,0.18728530800728638,0.5429159094536932,0.255717982346488,139.60441339140655,8.906552176826708,0.4999999999999438,0.1461380109816496
0.6091748126238419,0.6091748126228758,0.6473165184973182,0.04646172554725195,18.113092512136582,2.4166154479172532,0.499999999999793,0.16171822124053623
0.1484802772159704,0.14848027721572268,0.3731937385327131,0.066836394397797,30.584086476659905,3.014981190345611,0.4999999999998341,0.13590102111835703
-0.07183052665157356,-0.07183052665143382,0.5236482238424548,0.4304540706289227,315.0612581599375,18.116040382203114,0.4999999999999725,0.1445384956486087
0.40003532970778866,0.4000353297071451,0.5292353696148643,0.037360260543292924,13.090966732794282,2.5547019483548943,0.49999999999980427,0.15357894541738476
0.37376006773692716,0.37376006773636816,0.5072101311434352,0.03715272510595881,14.857607482090318,1.9827785641664721,0.4999999999997478,0.1419971761426344
0.506295782811444,0.5062957828106405,0.5994899289167572,0.03150330004225459,11.807357198631278,2.4229712033869175,0.49999999999979367,0.14172390944709273
0.4690935253042307,0.469093525303497,0.5865747567470081,0.04514471783768058,17.945696350980484,2.2928131106604988,0.4999999999997819,0.15687205977716506
0.29228023608962556,0.29228023608913467,0.5961299982673326,0.07455210430677041,31.519992985132397,3.1221758087626226,0.49999999999983985,0.1545146205050623
0.3806001820550055,0.3806001820543467,0.538987373318654,0.11288093590292282,49.206029570236396,3.718568395055189,0.49999999999986555,0.13606115290848456
0.6132415182648022,0.6132415182638776,0.6777369977901275,0.03339217748739404,11.7855651770361,2.031179067809317,0.4999999999997538,0.15974537480407355
0.22393587818610905,0.22393587818571087,0.6090050009076681,0.11780273715130986,53.97372315945244,4.506500100224481,0.4999999999998889,0.14533216829260978
0.5324079977257898,0.5324079977249606,0.58005214790967,0.029380610474900773,11.671984377986245,2.2610889146846813,0.49999999999977884,0.15183670011267597
0.18336498253062924,0.18336498253027542,0.48203997986149194,0.3472855132366804,246.10161152168445,14.250695306866032,0.4999999999999649,0.152704901794617
0.047643301663454915,0.04764330166336849,0.4999680879894365,0.15684418079225346,69.35506116643658,5.360654899023429,0.49999999999990674,0.1544667105057033
0.4851201682947077,0.4851201682939848,0.5369468170041233,0.02666312973601866,9.902589399553735,1.9624955558965138,0.4999999999997452,0.14895337273564502
0.31288163933245083,0.31288163933192026,0.5393661578019624,0.07321628042268435,33.34098394140605,3.2885116107722165,0.4999999999998479,0.15598980713632565
0.5313863930965534,0.531386393095712,0.46895143473774015,0.0690856323740302,27.121455358798748,2.3997906156348274,0.49999999999979156,0.14338708915763626
0.19164654243988735,0.19164654243953555,0.5456288387284051,0.19093213133644923,97.76393171122416,6.08625321074845,0.49999999999991784,0.1259942766799319
0.41995205842039013,0.4199520584197047,0.5282724702847648,0.06258187185130935,24.10014313471361,2.716496886546499,0.499999999999816,0.15223926878076532
0.20386592315165417,0.20386592315132498,0.45386516438919916,0.05480724387844205,22.379198153328325,2.598741532119716,0.49999999999980754,0.13649640033783414
0.3288489590156126,0.3288489590150132,0.5571243051334067,0.11117460516390361,55.17456774213526,5.640698601886962,0.49999999999991135,0.14589272233553507
0.4695205955962546,0.4695205955955556,0.5942218151599379,0.03779655522860143,15.81012381098559,1.9569507304576537,0.4999999999997444,0.13921606927759161
0.2616241985423853,0.261624198541944,0.6202838781280064,0.05985502484479187,26.65622794203515,3.193519762651438,0.4999999999998434,0.15265789707244123
0.22186826508796598,0.22186826508756866,0.4706566352447787,0.08821614184005905,43.35405284736295,4.785674891913435,0.4999999999998956,0.14492764658670937
0.3448839591762225,0.3448839591756397,0.5698774596706736,0.09213665881782003,38.41627461187212,3.227503157952828,0.499999999999845,0.14104819322134318
0.3540759515330201,0.35407595153245697,0.579901287772177,0.07971955174656713,27.83530358575217,2.4400581829361796,0.4999999999997951,0.15417752980172597
0.21835810811819265,0.21835810811780357,0.4098613110848527,0.14269053770836082,63.71986648232903,4.583879854574488,0.4999999999998909,0.1285293999165073
0.29078059280705765,0.2907805928065712,0.4405832775503108,0.09818626442780239,37.17839010213658,3.057603823177828,0.4999999999998365,0.1387238995679224
0.20500642601057525,0.20500642601021135,0.40836097100095586,0.08390365803483954,40.73413890439641,4.4453795803725775,0.4999999999998875,0.14721798284592047
0.3073850596238358,0.30738505962335344,0.48451563972153155,0.056082656042646076,22.052380080904413,2.320488928564875,0.49999999999978445,0.12499263271868365
0.4511612363270909,0.4511612363263466,0.569183895496116,0.049275246282325526,18.99853560457763,2.856270370643418,0.4999999999998248,0.1625974871499132
0.5022903070657272,0.5022903070649201,0.5659609057531774,0.05839500006240823,23.687992356170913,2.544151358264225,0.49999999999980344,0.14995185680719358
0.0018217518863427864,0.0018217518863393,0.4030776230045416,0.25937520970158445,170.97140362537732,10.809293317125405,0.4999999999999537,0.15512047206929305
0.10894818105843382,0.10894818105823227,0.519641580827981,0.20923733897761007,112.87343438049461,6.67054719752652,0.499999999999925,0.1659812318981668
0.3341498823566142,0.3341498823560363,0.566136073784815,0.10871508404584783,49.8096422360446,3.693908881459398,0.4999999999998646,0.1318846266677517
0.345748930661324,0.3457489306607262,0.5097959053027123,0.08680190152684521,40.24478948891844,3.6942633185318074,0.49999999999986455,0.1442209071631955
0.11479832932548602,0.11479832932526304,0.5263434275199957,0.4477384922965772,307.44627159450755,17.342730244304065,0.4999999999999712,0.1476619388657534
0.2656306217781339,0.2656306217777348,0.5087054135796294,0.04613914106023228,18.780793202702657,2.0102489156183703,0.49999999999975125,0.1303783098281445
0.2667293610134019,0.26672936101292527,0.5625242715769667,0.15689214076593977,66.68727827291566,4.699592509853421,0.4999999999998935,0.1484529153374208
0.11461488496952182,0.11461488496931263,0.55592711012337,0.13666121996583244,76.99682366301795,5.7031081027417025,0.4999999999999123,0.14013850650870804
0.2539525222995748,0.2539525222990963,0.5604418113826329,0.22448114379613116,125.42533173299657,8.640818178455516,0.49999999999994227,0.1463806215419735
0.3968146135186374,0.3968146135180168,0.5859162643742905,0.08499553614429946,34.257517250290306,2.2926830934215867,0.49999999999978184,0.1417789178682163
0.3735323770678428,0.3735323770672583,0.44743614395801257,0.03911969952621697,14.501174378888662,2.299209125457432,0.4999999999997825,0.1358692688380871
0.4847029955304987,0.48470299552970614,0.5795006936959052,0.04512347380099035,16.803508419505082,2.740036157215171,0.49999999999981753,0.15629135338166344
0.3340796578464696,0.3340796578459086,0.5478137629436123,0.06528505867448249,24.391945924174838,3.1164264479293906,0.4999999999998396,0.14224095192302502
0.364574708793771,0.36457470879315246,0.47332103612011467,0.09757815523184055,41.41450243957585,3.2982424899487466,0.4999999999998483,0.13034457415951645
0.4332206646847107,0.4332206646839989,0.5796654079810715,0.06698287883191537,28.112261474722736,2.7997497564707454,0.4999999999998215,0.1511837428823199
0.24505705839481398,0.2450570583943897,0.5157988959905554,0.07397248497311729,34.32897161223786,3.7231027035951776,0.49999999999986566,0.1395889287724243
0.3036726850258827,0.30367268502539724,0.3945370174017963,0.0385741824196801,15.802634630637929,2.493313989489229,0.4999999999997994,0.14255593517736267
0.1323459979492649,0.13234599794903235,0.6483636604063425,0.08983247776701848,40.2329463606628,4.125153419803015,0.4999999999998789,0.14375495082211973
0.3781329722183513,0.3781329722177199,0.4499663785123809,0.045882731059353,19.33991218886942,3.0286568050047977,0.49999999999983497,0.14878278169857137
0.46366523755092603,0.4636652375501964,0.6126975119071826,0.06251553950375223,22.103492909649457,2.3433561447907856,0.49999999999978667,0.1375906788144417
0.3267351799592942,0.3267351799588042,0.35612533321847434,0.027484816286100805,10.270999351517634,1.9977778795833125,0.4999999999997497,0.13228669415290922
0.36714166563145817,0.3671416656308401,0.4883043934479349,0.0889058170957247,41.24563344833736,3.1587352250894805,0.4999999999998416,0.14660883250017565
0.3589829650999708,0.35898296509937333,0.3338533146145937,0.07205099474217586,30.584713395769025,2.974753670409336,0.49999999999983186,0.15466907433035618
0.47911907606155074,0.47911907606074816,0.5316973867305288,0.05826569824251735,24.98526360291237,3.077549171675264,0.4999999999998376,0.14001117146957623
0.3437216135403126,0.3437216135397559,0.5809441113605265,0.03221809397651437,12.881969241725953,2.6284427938489157,0.49999999999980976,0.15368835414772414
0.4219215601490422,0.4219215601483816,0.5583792439635709,0.035978150577537255,13.522625004418867,2.3009573100009972,0.4999999999997827,0.13850386343095386
0.5295554026891018,0.529555402688223,0.5723853062314942,0.0533577648059028,21.493112263855345,2.9377832806092323,0.4999999999998297,0.14331124462545092
0.43822710122065317,0.43822710121987485,0.578707949837951,0.11368275461549279,60.9232797911149,4.464842509140829,0.499999999999888,0.1488786252236208
0.49987277139986463,0.499872771399085,0.6081582095536673,0.04146204869507071,14.650471251936676,2.270375525907072,0.4999999999997798,0.14203494651105739
0.4436996659967339,0.4436996659960346,0.6296390009733179,0.056191010694712044,20.910521386498562,2.3592959194099468,0.49999999999978806,0.1504251600514071
0.36103636595814864,0.36103636595753164,0.5726320128357218,0.08232613559293314,35.114415180422185,3.4361393284024673,0.49999999999985445,0.1487073045648375
0.23863458446072874,0.23863458446028263,0.627673798803126,0.20693480364426656,123.47187786724461,7.650506042013215,0.49999999999993455,0.14927101531877127
0.34586819185540973,0.3458681918548717,0.5018960660191196,0.04939409949135229,18.694674287821513,2.2507787221658204,0.49999999999977784,0.15617618735179434
0.29381435245233334,0.29381435245179743,0.5506076734442533,0.229899022290744,105.95964704682899,5.671967616927805,0.4999999999999118,0.13919443682983493
0.4443813287279467,0.4443813287271966,0.6034512268027415,0.05522920956610218,24.461450887074374,3.209224075927904,0.49999999999984407,0.15534315855980635
0.4435657206197573,0.4435657206190138,0.5934400451464922,0.043875888665283046,19.433899610891842,3.0895333447674327,0.49999999999983813,0.15243128066391684
0.30172604321859026,0.3017260432180991,0.50132141155092,0.06558913432510291,25.875869702434525,2.6882565094732427,0.4999999999998139,0.14007284153272684
0.22736698119862314,0.22736698119821155,0.6286284300385498,0.19373516743857702,86.4024519527881,5.276341713342574,0.4999999999999052,0.14390564151795346
0.25489050664863894,0.2548905066482258,0.46383428908711294,0.04099556581807163,16.974551093273522,2.637538452211263,0.4999999999998103,0.12881199284059147
-0.015135041124465287,-0.01513504112443542,0.4392144751155119,0.6448507887271117,714.4595169671276,40.51935070996372,0.4999999999999877,0.15306677282791925
0.2617265158912478,0.2617265158907815,0.6335205757058298,0.093764693123074,45.384910173818085,4.5875308158180825,0.4999999999998909,0.14701199122442163
0.35478307575969886,0.3547830757591416,0.49834900581996755,0.0383818872015565,15.302753866563766,2.3306467225653913,0.4999999999997854,0.14836544741811628
0.2926703790991839,0.2926703790986619,0.49243335549789763,0.08736882123901613,36.6837595687545,4.629878265989425,0.499999999999892,0.14287064805695313
0.08874810136062394,0.08874810136045498,0.5790004018218783,0.2751900472973407,189.6220512452351,10.44029977813871,0.4999999999999521,0.1358447440950187
0.13004196254477973,0.13004196254454778,0.6069564439828632,0.1923572451260157,81.22096777657383,4.623697624144448,0.49999999999989175,0.15655457587575924
0.4234456986210463,0.4234456986203917,0.4949279840884253,0.05340149004559644,20.92831003981905,2.201407690377166,0.4999999999997728,0.13936828517000105
0.5535180468259511,0.5535180468250785,0.5422025724167748,0.04118526118021239,14.530436840309717,2.360457104797573,0.49999999999978817,0.15386115498950395
-0.00643353499403166,-0.006433534994019745,0.5871507751092209,0.25340830141325776,121.53321299901907,6.7085640618786,0.4999999999999255,0.16348926333126296
0.40642826835681195,0.4064282683561221,0.6212349334268127,0.07096648700185726,30.51050245787143,3.3063837449432913,0.4999999999998488,0.15350160718861405
0.1198054835939526,0.11980548359373208,0.5340951395138018,0.1807721305518583,92.41629258434685,6.286481424754719,0.4999999999999205,0.1596421070249939
0.3027482032777342,0.30274820327725793,0.5266727520347749,0.06658805831548223,27.602185816039974,2.343719907945861,0.4999999999997866,0.1257304726543792
0.2655576208639072,0.26555762086342777,0.4649326515915337,0.0917211600834782,50.68830990032315,5.138068686093436,0.4999999999999026,0.15613155260755324
0.18413167059690932,0.18413167059657992,0.5066440584262031,0.1317608355254387,63.33095509526533,4.744625570392591,0.49999999999989453,0.14685350094253108
0.41924440636945964,0.4192444063687818,0.4860988630205854,0.043036703292283575,19.100165780674352,2.608857438679575,0.4999999999998084,0.13789803291571823
0.45808428163550075,0.4580842816347789,0.4949024993595503,0.03361084944587274,11.65210215081954,2.358921777158008,0.49999999999978806,0.1385436594296917
0.3126638522600061,0.3126638522594913,0.48622449454251326,0.03995794398704643,16.602749671186338,2.8273211080808234,0.49999999999982314,0.1407198978050231
0.13258000277586338,0.13258000277563448,0.573360421520069,0.11491015274819667,52.08963133559133,3.655713086909576,0.4999999999998632,0.14967764034768283
0.3747272210718508,0.3747272210712194,0.6060198720767405,0.10225396135319478,44.166393911469534,3.1748310564799356,0.49999999999984246,0.14597726181823706
0.21139446114590446,0.21139446114553634,0.4696014189468194,0.12213692185391817,58.95206705478972,3.86095066293637,0.4999999999998705,0.14773607514491288
0.22155046561143307,0.22155046561103942,0.4822819768826832,0.07885473983897757,42.5391026262167,4.488423213379661,0.49999999999988864,0.159445848106506
0.17838415511048503,0.17838415511014855,0.512509387529635,0.26590190150203663,174.24633471711843,8.80579824141811,0.49999999999994327,0.13428553197233978
0.5061638945407358,0.5061638945399225,0.6054959717462856,0.050270293547853694,20.3811391801095,2.541195310418682,0.49999999999980327,0.16096993881394356
0.28481138565324304,0.28481138565277514,0.5455625065656895,0.06044240799274873,26.103076243393684,2.797805565360322,0.4999999999998213,0.12963019680348273
0.2476264709077762,0.24762647090734463,0.5937373604147775,0.1312536029763671,50.92633195274483,3.888170806344669,0.4999999999998714,0.14254054785772816
0.3462573433765555,0.34625734337592523,0.5149126755102732,0.12347882694303826,66.26153498874785,5.561214735543705,0.49999999999991007,0.1474833767489734
0.3173103999285639,0.3173103999280489,0.5196617207519288,0.03310697476747266,14.515361686556073,2.6567914916009356,0.4999999999998117,0.15119382627389502
0.2919547344078342,0.29195473440735015,0.5870247806462142,0.0721081283220522,31.288684521764537,2.9232619533535527,0.49999999999982897,0.14086883424754093
0.48083781385773466,0.4808378138569554,0.6321260322454433,0.05175012174687941,17.870164226512124,2.635250296103193,0.49999999999981026,0.1583862936918959
0.05595253786633993,0.055952537866235164,0.5275919852183504,0.24240411259581404,155.95881971496044,7.821356701383297,0.499999999999936,0.14492146481739424
0.4562414626274792,0.4562414626267035,0.5400943142670491,0.09977336447600081,43.70055742118999,3.33231693974187,0.49999999999984995,0.14755487272695697
0.3955018629726521,0.39550186297198353,0.5561969282461556,0.08464686056181245,35.6158284335295,3.228735305480232,0.4999999999998452,0.150358491958711
0.3197875162726227,0.3197875162721027,0.47720442837414223,0.04130821550369957,14.98752611582684,2.6738872964738643,0.499999999999813,0.13853079227603088
0.54141430946343,0.5414143094625923,0.5677315450935463,0.04086163098512079,15.064350236444383,2.210869365263673,0.49999999999977385,0.15245240257973244
0.3925941530338523,0.3925941530331698,0.6276857022714005,0.07870685369955407,37.729252369547396,3.8235637096496,0.49999999999986916,0.15492386296968003
0.26954807661452085,0.26954807661405267,0.5914849283991903,0.08952202564133777,35.78328942388175,3.803783327546602,0.49999999999986855,0.1534538609530948
0.41117199480098576,0.4111719948003869,0.5240019469239788,0.038438107214434816,12.436714749380663,1.8383949663902428,0.49999999999972805,0.1352180522021267
0.3540535077977091,0.35405350779714173,0.4815797792069931,0.056766906069470664,23.064224800892006,2.51756760808141,0.4999999999998014,0.15669663803060413
0.1681413914211579,0.16814139142084678,0.5867197875034069,0.19661408488986987,119.3238504577386,6.670251090475253,0.49999999999992495,0.1321155977055806
0.41787480373536046,0.4178748037346926,0.5671909615661009,0.05238670881567755,22.09239498836813,2.4903543636736005,0.49999999999979916,0.13357374133513905
0.3645689304349421,0.3645689304343228,0.635364464585608,0.11255580376023457,44.84443373278875,3.323712875786971,0.49999999999984956,0.14400395234536847
0.30912178151740344,0.3091217815168549,0.6355262895100023,0.10549451509893674,46.377796540946065,4.447779171075988,0.4999999999998874,0.1708702057194591
0.3985486005017597,0.39854860050112734,0.5407353885319139,0.050506086368183885,18.405008427507394,2.416910940796425,0.4999999999997932,0.1454281246371097
0.39784014182138056,0.397840141820733,0.5727889253884906,0.06116812257097444,24.662574140252033,2.687189209824866,0.49999999999981387,0.14148019897537012
0.42427357109700425,0.42427357109628544,0.5539613287648153,0.09651552679036109,38.63446929413504,3.2661460899877457,0.49999999999984696,0.15388668107393863
0.24658653881321596,0.2465865388128069,0.4459538263810721,0.05776837055604233,26.350640772883647,2.9342371700197516,0.4999999999998296,0.12006635359642354
0.40536600716703597,0.4053660071664101,0.4825839355921634,0.029619222395561993,11.018073834949965,2.1937085872420807,0.49999999999977196,0.12517365747641984
0.3993122820884835,0.3993122820878616,0.6238305403151438,0.053862770866014806,21.737387162543605,2.2584957918435338,0.4999999999997786,0.1439075584782142
0.05462048340255491,0.05462048340246171,0.5134999458608642,0.08632145061408299,40.67844640920512,3.405432544349225,0.4999999999998531,0.13684284464062435
0.46871922960086215,0.46871922960014584,0.5221982235988873,0.04223383919771484,15.12067119096884,2.1195198651412324,0.499999999999764,0.13233498159491308
0.22402737997531513,0.22402737997493774,0.5984831813584995,0.06265506372815155,30.181383871098813,3.171012534159847,0.4999999999998423,0.12991507382393405
0.5425933449331687,0.5425933449323226,0.6026866345072952,0.042176667952638684,15.007195733153736,2.270340522792064,0.49999999999977973,0.1469470181039419
0.0009515062526682893,0.0009515062526665439,0.45866068364305523,0.12357020943297777,71.05290962603917,5.4137655157392635,0.4999999999999076,0.14863467315293924
0.28435168426468727,0.28435168426418655,0.51794017204065,0.12590503177152595,54.21856463752234,4.187143687754308,0.49999999999988054,0.146420683160836
0.32595475345592695,0.3259547534553836,0.6248077862678989,0.09673976520847519,35.90295172375998,3.001550271624998,0.49999999999983336,0.15472898642999594
0.3904299948828031,0.3904299948822079,0.5521253327975794,0.0542467708655957,18.398152348123734,2.1037355777158186,0.4999999999997623,0.14041841582832532
0.42617669470092595,0.42617669470023173,0.5336362946326765,0.05058667673636005,18.247733937032894,2.696115475680087,0.4999999999998145,0.147536881868534
0.2519103322191851,0.25191033221875897,0.490917604728392,0.07244793236583628,30.289623139807304,3.24121588150322,0.49999999999984573,0.14397540325130243
0.38890899109695404,0.38890899109627863,0.6208246531400656,0.11703134118914535,48.79594705945359,3.7985995709725198,0.4999999999998683,0.13593111874093344
0.4337889160580716,0.4337889160573603,0.5498889623236395,0.047574487282761244,19.263023682007162,2.7758827629497085,0.4999999999998198,0.15992970827069525
0.2593463244591413,0.259346324458665,0.43835709202720363,0.1933648275253421,103.17671871407998,6.125334877230761,0.49999999999991834,0.13814328424770977
0.11071417414676205,0.11071417414656211,0.5501028436016581,0.15847556398009227,75.60903371893548,5.14928462381793,0.4999999999999028,0.14931601146162868
0.36076935345618427,0.36076935345556066,0.5514957584700821,0.058059203793557584,27.35140838308212,3.6868256356863167,0.49999999999986444,0.15824152364996924
0.404718623428141,0.40471862342752385,0.41793321559405927,0.056755733737732524,22.319798021118647,2.106731225570426,0.4999999999997625,0.1242577563933088
0.20102873094406778,0.20102873094369916,0.4310079703264475,0.1611414430475739,84.69515257558471,6.007098234464516,0.4999999999999167,0.12857025855937154
0.38938410196410034,0.3893841019634299,0.5497200238775447,0.08470828219212037,36.763721438731096,3.597211745266471,0.49999999999986106,0.15601694936126184
0.40456712372942594,0.40456712372876574,0.6094851812808614,0.046493248790056105,19.369357083082697,2.7151353923216557,0.49999999999981587,0.14573468772448697
0.24267089225586544,0.2426708922554739,0.4683851895693449,0.06140381079685523,28.655830760033155,2.5865577073604125,0.49999999999980677,0.14743406191174188
0.31726132999413315,0.31726132999365875,0.44145013322212784,0.04045486812120201,15.543168803335588,1.981872811424388,0.49999999999974765,0.13123122205672633
0.39969604740270853,0.3996960474020934,0.4880877088002105,0.030060770881664402,11.904557255508506,2.169359016545736,0.49999999999976946,0.13034523707107837
0.31130900006590695,0.3113090000653876,0.45429168356762756,0.041200934915568636,16.424262582552696,3.015941810059689,0.4999999999998342,0.13355508672921992
0.44230782402408003,0.44230782402334523,0.5150628897703887,0.06348975444987458,27.59036898358148,2.9524331108880317,0.4999999999998306,0.14812036430933978
-0.03793589950239792,-0.03793589950232259,0.4591113982527199,0.7592204407892109,1248.510889151782,71.9518578920154,0.49999999999999306,0.13743728550807657
0.29160168925186225,0.2916016892513227,0.5846326075279005,0.1324662147235516,70.3845281591198,6.691959037244416,0.4999999999999253,0.1607346718511831
0.13554150696664047,0.13554150696639358,0.5528752346878298,0.14187462804118078,70.19865241270954,5.597201965835217,0.49999999999991074,0.14117020486185808
0.25157505076307973,0.25157505076266024,0.4496404860041647,0.06047777376947105,28.62643012377955,3.0105587690596445,0.4999999999998339,0.1255514228576806
0.3827739743187584,0.3827739743181394,0.5750536444550048,0.052700647787490076,21.509851725746216,2.6121841624529063,0.4999999999998086,0.14410525110045205
0.2103574625077645,0.21035746250740614,0.4730131949174456,0.12887807817769265,53.32343559902312,3.3749749594264404,0.49999999999985184,0.1381989825448982
0.43756380536049355,0.4375638053598119,0.5531176962248922,0.04735325648480042,18.532792522112235,2.262630785657291,0.49999999999977895,0.14443611138615745
0.2078502893866076,0.20785028938624556,0.5160304846258583,0.11192273744518678,56.16772485140647,3.8762888247387863,0.499999999999871,0.14729835157016696
0.2379081023999482,0.23790810239950222,0.5612926676147371,0.22487532977122265,144.24961234090588,7.966341907635197,0.4999999999999373,0.1368483780910883
0.22600213918306933,0.22600213918269113,0.5029439058565569,0.09598848761340113,39.672403054141796,3.065985127884619,0.4999999999998368,0.15038629164972156
0.4854074083847789,0.4854074083839832,0.600140793465394,0.04583306387532106,17.931029471705347,2.7732757278026523,0.4999999999998197,0.14423595713762247
0.36659332534814915,0.36659332534754324,0.6264903394598091,0.04718993318714336,20.51101247817375,2.879272041419738,0.4999999999998263,0.13649030730102563
0.27300278233779685,0.2730027823373085,0.5488268724132829,0.17775002503775328,86.00553110019806,4.737090090251236,0.49999999999989436,0.15620245813869252
0.4733022423927177,0.4733022423919735,0.581104976875131,0.03641840057812121,14.958357723994052,2.338597238369384,0.49999999999978606,0.14294189306856375
0.5089296385355495,0.5089296385346643,0.6306657782276324,0.11684230016259567,52.01559342866146,3.835713834041738,0.4999999999998696,0.15443080371060325
0.30378774366119,0.3037877436606895,0.4381287489101214,0.07352019320479984,32.400820673666225,2.8372800768273567,0.4999999999998237,0.14040118568349502
0.3226508168021686,0.3226508168016495,0.5608024471566299,0.05876702007182316,23.181712091354296,2.556304757588595,0.4999999999998043,0.12404943795184589
0.4879831482614412,0.48798314826067346,0.6264557546590376,0.043782504333076684,14.355105813434012,2.341794562401185,0.4999999999997865,0.14759670012593135
0.3308482797753948,0.3308482797748354,0.6305236880130144,0.0851851587268889,33.33540510480976,3.237718469774134,0.4999999999998455,0.13842495498986118
0.3712979619972032,0.3712979619965975,0.5416855854755424,0.03813716873723398,17.6206648289813,2.7100270992951683,0.49999999999981554,0.14264483304205566
0.33607095148403315,0.33607095148342436,0.536405477535695,0.09423839220895915,48.28810453743939,5.298978572465368,0.49999999999990563,0.1345912451447133
0.34840949654403774,0.348409496543482,0.442153708103724,0.04651316421343102,18.377003813037327,2.4697761007247117,0.4999999999997975,0.13490868299322972
0.3100338442620704,0.31003384426155645,0.529243300790467,0.06838471396131597,26.35783281103758,2.92223354966961,0.49999999999982886,0.13455603109429057
0.3694510676207518,0.3694510676201175,0.48927116780595975,0.05723707148502567,26.711698787077047,3.531764828175006,0.4999999999998584,0.14496828435664988
0.29627698898421634,0.29627698898377725,0.5165671983923297,0.036712734017097216,13.664329867205948,1.9311686590652752,0.49999999999974104,0.151613340110457
0.15617401690100824,0.15617401690074614,0.43660628748422076,0.06211169805208477,26.09455861283892,3.1105354801428966,0.49999999999983924,0.1406677098333492
0.2091144474185845,0.20911444741820603,0.5069906246453176,0.16423905074692993,75.45255990267661,5.26934718156688,0.4999999999999051,0.14492951952199398
0.26418383694310626,0.2641838369426309,0.5683949196611767,0.12788420727988664,55.168212602601706,4.993251609764125,0.49999999999989975,0.1485166217952985
0.4538193093162964,0.45381930931554226,0.5346519953061575,0.05104422104888286,21.02471968625695,2.9549150482005704,0.49999999999983086,0.16232920987751628
0.34682683237407375,0.3468268323734424,0.48873455007048483,0.15821329688584665,80.61913190627196,5.5596034268436325,0.49999999999991,0.14012769183765034
0.39953844928338117,0.3995384492827435,0.5547137448153017,0.060067197220380494,25.184165971782505,2.4730837530475713,0.4999999999997979,0.15210033990957142
0.3209743180518571,0.3209743180513345,0.5776423216292773,0.062234310359456105,24.28600028419599,2.6890986674211743,0.49999999999981404,0.13934045398742118
0.45492435304187867,0.45492435304110296,0.643997437776214,0.05010864242082247,20.34032873130752,3.395566276886891,0.4999999999998526,0.15263420962429353
0.4558370919759017,0.45583709197513816,0.6428427632348078,0.0661118525012661,26.505775329457546,3.078162896781506,0.4999999999998375,0.14289263207061656
0.4550388969206552,0.45503889691989885,0.5877804510035165,0.042710602046420756,19.170980812329656,2.9603303553885207,0.49999999999983097,0.13430085038800207
-0.028940638885322396,-0.028940638885265275,0.5372362854316427,0.5665182129684915,598.0399372840509,36.89088614483147,0.49999999999998646,0.13667055767877986
0.29543640713345704,0.2954364071329952,0.40736094046689303,0.04577871176072629,17.567838089400055,2.287987944681831,0.4999999999997815,0.1517337756163232
0.13749985203916165,0.13749985203893547,0.442050779581329,0.05286380293630142,21.123884988375675,2.8153090215679777,0.49999999999982236,0.13781275820373107
0.4169426182454614,0.41694261824482987,0.48319131434083945,0.04139911643931605,14.351830601162527,2.060123612425596,0.4999999999997573,0.13175605004684365
0.49949532819053977,0.49949532818970843,0.6283485825125568,0.08781520215368872,33.782923965815435,2.979020904752998,0.49999999999983213,0.14487099791301508
0.32026839601897494,0.32026839601844526,0.6135840402649616,0.07851960425568766,33.222721820130275,2.8898274266067476,0.49999999999982686,0.13740009521735283
0.2759402782726571,0.27594027827217943,0.4850620481029499,0.0703450628613465,32.00686715944723,3.7125743466838954,0.4999999999998653,0.15484109634465465
0.3055391976399912,0.3055391976394833,0.4655186181469639,0.05182797464655443,22.212926723993583,2.962663066785821,0.4999999999998312,0.13557111995307505
0.27931127688275537,0.2793112768822609,0.6783217461825553,0.14107224654202408,70.4757312889638,4.354719277401504,0.49999999999988515,0.16526506768866972
0.18656378053583147,0.1865637805355056,0.49218084350083613,0.14631448297775138,64.19512862554716,3.9519071560062837,0.49999999999987343,0.13729968191168507
0.20098142308310532,0.20098142308276223,0.4240094577854142,0.13139164414392165,51.8104680111044,3.4155828637416303,0.49999999999985356,0.13323569036682054
0.11510706646574302,0.11510706646554233,0.5574405674667022,0.12172762552695728,52.10028986465528,3.9015855276443174,0.4999999999998719,0.14750224335321133
0.17236716078403888,0.1723671607837383,0.5142904850488978,0.06176680556363344,30.666832974052106,3.905940663427142,0.499999999999872,0.1492036822868307
0.5277902630575035,0.5277902630566793,0.559512620569056,0.05654117632595591,22.544898042154156,2.2816304539004197,0.4999999999997809,0.1454186272501902
0.37508034437302074,0.3750803443723811,0.5942723367144109,0.07885906683154657,32.67235344549668,3.3924990752557935,0.4999999999998526,0.15032114246259748
-0.08942404854216923,-0.08942404854199769,0.42107737476652446,0.3962820582078878,229.11127717142406,12.277949104812803,0.49999999999995925,0.14913731171628697
0.03993598385318062,0.03993598385310911,0.5058420798736766,0.1224470662312218,51.519987592952766,4.778546123954073,0.4999999999998953,0.13937524958137568
0.29097381709850517,0.2909738170980378,0.5834036956280744,0.0633847247170491,25.660136679348188,2.538153769865725,0.499999999999803,0.13062548695255083
0.359193815140355,0.35919381513975257,0.5086473283521769,0.0656315492990646,29.191987209518942,3.0981698210753335,0.49999999999983863,0.1497566374678351
0.3975572359518027,0.39755723595111897,0.6468854695971229,0.08319882253841625,39.13955174509218,3.5665490483413733,0.49999999999985983,0.16757652697434902
0.43587268497248205,0.4358726849718,0.549917771247304,0.028316275831650996,9.509870561207746,2.2994212647274184,0.49999999999978245,0.16175787079106654
0.16566265160597363,0.16566265160567137,0.5744021846785831,0.12591412073833477,79.82840518008307,5.703525665094541,0.4999999999999123,0.14730942944213607
0.4886806444387972,0.48868064443804615,0.5198563733035308,0.0583268147871555,21.79908064582362,2.1596371078831984,0.49999999999976835,0.15139047105114956
0.2825606426978443,0.28256064269739123,0.5245333752812492,0.035514839415532275,13.15655271148059,2.5205162181925336,0.49999999999980166,0.14864623065650473
0.4308618514329989,0.43086185143232575,0.524872182530606,0.05109463192672317,20.997022461757606,2.2835215961366697,0.49999999999978106,0.1490194830756384
0.36663226164702156,0.366632261646459,0.4379238743827086,0.03480798849163948,13.144973243526803,2.1468336287450245,0.499999999999767,0.1380586091753493
0.3442334055649239,0.34423340556434034,0.5373454925653062,0.07317614684193749,32.054624951803326,3.2778409819957908,0.49999999999984757,0.13804589377898638
0.3479768380587137,0.3479768380580991,0.5845320356877262,0.0587486723685244,25.398865936617884,4.278956783768615,0.49999999999988315,0.15834613113009888
0.42335671792553237,0.4233567179248623,0.5504134549240978,0.03727373838846584,13.679378508063323,2.3972289612778686,0.49999999999979144,0.15097815862747843
0.3841612109356977,0.38416121093505146,0.47784059619775476,0.07603567558043092,30.358750733985666,3.1475433909981256,0.4999999999998411,0.137760452753239
0.47452977360543663,0.4745297736046728,0.584945056193468,0.055558037262686016,21.760811398014933,2.5629774456200365,0.49999999999980477,0.16219992219059115
0.1609358153420163,0.16093581534172108,0.6067282292949324,0.1945880649282117,95.70353606999421,6.031107421559406,0.4999999999999171,0.13522424986468815
0.33161723908614993,0.3316172390855992,0.42568699870853943,0.1011554716257013,39.735870122788256,2.946854015014179,0.49999999999983036,0.13323900354412044
0.3552326560559987,0.35523265605543064,0.5018341531928739,0.05304194402855849,19.385287728723494,2.4949350074454464,0.49999999999979955,0.14353390579273517
0.4280917431117202,0.4280917431110786,0.575030282313924,0.04445995891978177,17.832571212575623,1.9955823482418047,0.4999999999997494,0.14205852200615188
0.4339220130613603,0.4339220130606754,0.5423384997656797,0.03605062380992239,13.558866250396413,2.3736173879099782,0.4999999999997893,0.13778667632641117
0.4682040047440137,0.4682040047433026,0.5179897854657501,0.02254564514615503,7.965039713637638,2.0773736834231817,0.49999999999975925,0.14556435612005028
0.31872696675158074,0.31872696675099355,0.6027458436864047,0.2118778116253335,96.89777325909158,6.3349737179114545,0.49999999999992106,0.14809605440914908
0.34301592213127147,0.3430159221307405,0.5661478530833508,0.03713244737120948,14.264574243525946,2.212363805674251,0.4999999999997739,0.14029545080747544
0.5067329911849741,0.5067329911842359,0.54342855002862,0.032381862842402215,10.931806693879663,1.8415412176868575,0.49999999999972844,0.14535237985950905
0.2367758834156697,0.23677588341527786,0.5842547001942087,0.0718136972091104,29.41591507461571,2.8987761686701754,0.4999999999998275,0.14442495674834568
0.3284705107709527,0.3284705107704116,0.586857958352336,0.056154497941687274,24.455963240763413,2.8374432072657236,0.49999999999982375,0.15400174182844353
0.4570688849003339,0.45706888489956743,0.5285627190038638,0.05132958500722009,22.149490762131073,3.0989106444030243,0.4999999999998385,0.12595797513883503
0.37736716001595594,0.3773671600153451,0.6339036539452234,0.05125673444470974,21.86859404675921,2.622085620620371,0.49999999999980926,0.13909660908921873
0.1514376964604746,0.15143769646018862,0.5321874620643372,0.25769986729279815,130.5594360673548,8.960693595260905,0.49999999999994416,0.1443166930460101
0.5021657406001248,0.5021657405993387,0.6533401154231826,0.036236620955257086,13.862191593077528,2.29704201318579,0.4999999999997824,0.1512407097312682
0.2906279326088425,0.2906279326083548,0.47584107758822364,0.04485109843163516,19.911917165346402,3.1102969605634043,0.4999999999998392,0.1345973128073713
0.38022612355484964,0.38022612355423663,0.5270794162664805,0.044025687332874854,18.011538438894625,2.581418850147309,0.49999999999980616,0.15068020442427088
0.5004129852090182,0.5004129852082355,0.5727395329818858,0.0372546062275442,14.043687972504564,2.2923282320806764,0.4999999999997819,0.14746141801806797
0.40811832970260326,0.4081183297019283,0.4700621256630889,0.0516327781475953,18.32958480594041,2.8881092163292057,0.49999999999982686,0.1495571165888444
-0.04901601790554248,-0.049016017905449294,0.46877252980960626,0.27006969177763285,161.45080641619614,10.121523772599565,0.49999999999995054,0.13642836271355077
0.287371317586384,0.28737131758590545,0.4920752764974573,0.06060549243713968,24.686614741364554,2.987151203319355,0.4999999999998325,0.15292150756052503
0.01815958367777513,0.01815958367774487,0.47481158201327894,0.09527943006717428,37.95540103524863,2.9811772012807327,0.49999999999983225,0.13603017224973984
0.24033437465491336,0.24033437465449198,0.5708754259750595,0.09733896690961293,43.957928809936924,4.055629506847027,0.4999999999998767,0.13744129131168167
0.3838278093385769,0.3838278093379354,0.5925248538368687,0.04406346696804333,18.728623506725086,3.045197628570378,0.49999999999983574,0.15141804004935847
0.09592716758846194,0.09592716758827843,0.5055978132882331,0.30451046101534895,180.89686130502997,11.456619513824721,0.49999999999995637,0.1294650581773739
0.38657388690249034,0.3865738869018037,0.5263545253469378,0.11850941081408935,55.14337449166604,4.472124042880721,0.49999999999988815,0.16310639862418091
0.19281085208209023,0.19281085208174398,0.577844532729184,0.16858512847258328,91.12879295761877,4.894141439467194,0.49999999999989786,0.1322812386209869
0.37576864480582184,0.3757686448051941,0.6127257446998472,0.04699586631924839,19.475966906055092,3.0360297836838024,0.4999999999998353,0.15400897841929853
0.35467944711603216,0.35467944711542904,0.5457746311549856,0.07039791456187768,38.5525066896536,3.3393620771072787,0.49999999999985023,0.14611645898437223
0.040329860893485066,0.04032986089341233,0.5919193394807052,0.12176618572176338,70.09305995953532,5.103116114400766,0.499999999999902,0.13090665741537308
0.16142362884552963,0.16142362884525902,0.5911606719026252,0.07756210683520719,31.040169914391143,3.0950170841209896,0.49999999999983835,0.15109190383114945
0.36674550422130514,0.3667455042207016,0.5380826099914003,0.04190683983364813,17.84544467450605,2.8213018753243855,0.49999999999982275,0.1533021478947435
0.424711629563472,0.42471162956270025,0.5220542488096753,0.12814288211970462,62.41912618580649,5.458475053466541,0.49999999999990846,0.1499044193061398
0.31852045997098155,0.3185204599704498,0.6155417868710152,0.08051730831684557,33.90243179873048,3.0269033525656095,0.4999999999998348,0.14705396120300843
0.25856142582747277,0.2585614258270251,0.5023033184077182,0.07621349778781171,35.517185555543875,3.720435508830519,0.4999999999998656,0.1637652058397009
0.18369211846403619,0.18369211846373018,0.5323023249827966,0.06091068359447207,24.66124077683274,2.994923541525694,0.499999999999833,0.15227640435015752
0.044750527298498884,0.04475052729842182,0.5353050065703897,0.11678565760783839,54.60352822866817,3.6007543336261216,0.49999999999986106,0.14184981388684742
0.22693958275411152,0.22693958275374462,0.4641137484808857,0.04768236292259507,19.600160740684807,2.6096336677143412,0.4999999999998084,0.14606493064644355
0.26823164154681317,0.2682316415463748,0.44040918532321865,0.04549089826809193,18.755554595378502,2.734037503859802,0.49999999999981715,0.13548276680070076
0.24686293499325346,0.2468629349928478,0.5410320738774588,0.05732316727380452,23.352326187042618,2.803286215334394,0.49999999999982164,0.12602071557644426
0.16959596963539827,0.1695959696350808,0.49971928368630353,0.22787205676884828,131.02818061276747,7.822170129662311,0.49999999999993605,0.15745680550798408
0.5150306742005819,0.5150306741997775,0.6299992806665504,0.0517111804867912,20.700067179026295,2.28234643105558,0.49999999999978095,0.1492455673003662
0.2335759321017282,0.233575932101312,0.5766309086962031,0.1138911446038331,54.61072898380943,4.575572878523537,0.4999999999998907,0.14157512445566683
0.13224151409566673,0.1322415140954264,0.4942559832513687,0.1247186949482168,72.60718316142602,5.464630505569152,0.4999999999999085,0.14333946103517892
0.0632676560320694,0.06326765603195235,0.5605586486830674,0.2432464536796142,130.4728533723516,6.6866033873886215,0.4999999999999252,0.13213917836093622
0.3140929958119397,0.3140929958114311,0.45982493423637666,0.04975213735131959,17.82011832931315,2.6267462814942406,0.4999999999998096,0.14701875778600543
0.3552157587310759,0.3552157587304965,0.5318262553715073,0.0663255336613773,24.682014623581875,2.7107553919146685,0.4999999999998156,0.13976640883208497
0.5173649674917992,0.5173649674910041,0.47188940147912783,0.020144323226235848,7.213680582501314,2.1595349154890457,0.49999999999976835,0.14527680857802888
0.3019025165623529,0.30190251656183503,0.584064785730886,0.08035730035336203,34.884939714465304,3.516246856159517,0.4999999999998578,0.12968159711234936
0.3431302384712364,0.34313023847069385,0.5337169556026651,0.053829398200709346,19.93669505996059,2.3892758297634313,0.49999999999979067,0.13054035123990487
0.4800728795157764,0.48007287951504835,0.6463617867254415,0.04325469775141942,15.687646677391122,2.0683554901999766,0.49999999999975825,0.13196445438639087
0.31532735568618686,0.31532735568563336,0.639393508789195,0.13790163719763984,56.64786142252758,4.083636788871458,0.4999999999998776,0.14455933366781068
0.18553633636077518,0.1855363363604533,0.5535850719110202,0.0958155470217846,44.02751991778227,3.775713265231733,0.49999999999986755,0.1304766176145223
0.4033368985344319,0.4033368985337577,0.475804478819569,0.05766294214098747,24.51938012351222,3.0492201338734994,0.49999999999983596,0.14718762468094204
0.1953229024771497,0.19532290247682704,0.5108617813875848,0.06297480023920388,27.55009954410257,2.8734621455122262,0.49999999999982603,0.14908924105826613
0.23335484502252526,0.23335484502212475,0.4479623542894559,0.08345481551234799,39.52482217425818,3.5220592822209107,0.49999999999985795,0.14007568829460795
0.24257342735552392,0.24257342735512433,0.48219894407248215,0.06809052934424199,28.36810973395211,2.8352921412335412,0.49999999999982364,0.1370931387801889
0.1467673011294592,0.14676730112920003,0.43461745176454036,0.15980151923234143,70.38857954090696,4.269325399710156,0.49999999999988287,0.15129943538606982
0.39747686616365324,0.39747686616303174,0.5450186122334761,0.042299076633194516,16.639636246992804,2.292473534418009,0.49999999999978184,0.1576835587215582
0.023012625670982216,0.023012625670938855,0.5521104550977306,0.2214628456005863,140.61028035862813,8.545054893643048,0.49999999999994144,0.15379389024977705
0.2935471994369306,0.2935471994364217,0.5544415680759622,0.14583734649212304,60.34052785707907,3.746212720706485,0.4999999999998666,0.14842907141531053
0.3669999472544744,0.36699994725389856,0.48932146649426433,0.05229910226222051,20.835415783326276,2.3197446961528563,0.4999999999997844,0.14508253701038948
0.31751674872890895,0.3175167487283884,0.5747214461186314,0.09143713329274789,36.87442230391346,2.7745181909035512,0.4999999999998197,0.14035234962358756
0.12930036153074903,0.12930036153052735,0.5814703347419035,0.08671555010289717,40.96242459668764,3.498666353880703,0.49999999999985706,0.14450829145643462
-0.0020221351932449955,-0.0020221351932414333,0.5574425711605457,0.12751760627888983,60.926336870179014,3.982877966861976,0.49999999999987443,0.15106095561391522
0.27523553183306965,0.27523553183258137,0.5853796938440302,0.15287593620431084,68.82533341308086,4.428933043979726,0.499999999999887,0.1482021344674299
0.08593274345394532,0.08593274345378696,0.43359478225103687,0.18634161516772113,98.306496324474,6.379028339098767,0.4999999999999215,0.1505807622418858
0.3853675180032901,0.38536751800263447,0.5793392224717552,0.11992615531808339,55.68355501023361,3.3481800641687953,0.4999999999998506,0.13946467152890912
0.4453487898111243,0.44534878981039966,0.5986758763779649,0.051559331195318706,19.588150678984196,2.683118823022264,0.49999999999981365,0.15482714433575168
0.2216134589358533,0.2216134589354693,0.4858122263644208,0.08737742077603577,39.18469830976711,3.7375110700855743,0.49999999999986616,0.14281058033637137
0.3202438395161723,0.3202438395156223,0.5689681494601085,0.07241281936980516,31.978227377918902,3.5364681606121415,0.4999999999998586,0.148170476722338
0.43755827537582787,0.4375582753751325,0.5662621371126952,0.039435395286337764,15.575761448574134,2.434723374317613,0.49999999999979466,0.14396283516580557
0.31624909491964953,0.31624909491912506,0.6058095014445816,0.06631557740166161,27.151047385904747,2.9276571458472143,0.49999999999982925,0.14925086737115742
0.21641782169397555,0.2164178216936078,0.5596411921325111,0.08859412385775359,33.95087579719005,3.3297344687635193,0.49999999999984984,0.13837175574690483
0.16879998310472297,0.16879998310441197,0.5481865450021928,0.14562797673220343,69.78248345683484,6.354977137345184,0.4999999999999214,0.14353934899187604
0.5435087002173965,0.5435087002165071,0.68682478168121,0.06298325576592,24.267951455474822,2.752490586267142,0.49999999999981826,0.15000822053394416
0.4012975063520276,0.40129750635141154,0.5440987999936087,0.04425626265322722,17.6966985363197,2.1511847540769917,0.4999999999997676,0.14170945197499282
0.4648790989070501,0.46487909890629225,0.5625162506779251,0.039318104922119096,15.168909765762464,2.7032698802889352,0.499999999999815,0.14558114908980957
0.5206578402902589,0.5206578402894203,0.622543728197767,0.06292048617847713,24.199090454458656,2.5678995593401472,0.4999999999998053,0.15757717378166122
0.2949716125017007,0.29497161250120046,0.5671188594496276,0.10644715721882292,43.209349049979814,3.2896935289432396,0.49999999999984795,0.14652119936283226
0.10484132406459347,0.10484132406441994,0.48581503421431954,0.06928905915624493,29.1199378879146,2.8993702712595804,0.49999999999982747,0.12386060887459788
0.27839956447539826,0.2783995644749344,0.4827205309378751,0.05934038452269064,24.540748668474595,2.9944036364534545,0.49999999999983297,0.13910175782628872
0.3982005127627606,0.39820051276208235,0.5544423934168337,0.07926978281068685,34.50265111396931,3.369713760743728,0.49999999999985156,0.15657702572449508
0.3928487234533331,0.3928487234527589,0.5166056093364909,0.03128587679568985,12.447934065422826,1.8573541545800643,0.4999999999997307,0.13842020348106493
0.6168113522273992,0.616811352226456,0.6169574371691277,0.0326593884518377,11.494075648166007,2.1232239153057018,0.4999999999997645,0.14079498016105338
0.3984116698002235,0.3984116697995811,0.5976517283488213,0.05077364760549139,19.746085261710576,2.580846792432744,0.4999999999998062,0.1381387179282294
0.5240633455803401,0.5240633455794846,0.5545416038837317,0.03309481508307311,13.959164778794253,2.721395825869143,0.4999999999998162,0.15735711574817252
0.40356512861086064,0.4035651286102564,0.4778829751676202,0.03550642872163571,12.280396837982048,1.9893214491147149,0.4999999999997487,0.13814807165843782
0.2958336112897395,0.2958336112892056,0.5135367132426678,0.10719203672901909,53.382047140148,5.119435215431073,0.4999999999999023,0.1449805824363651
0.11789695245814724,0.11789695245794714,0.5362955407184596,0.08373390847375152,37.53154851412094,3.3058416309196708,0.4999999999998486,0.12989837977051236
0.39311568199863417,0.3931156819979298,0.5880096219023396,0.11149914242717995,50.85790210779649,4.799859407593448,0.49999999999989586,0.15699340980269189
0.3691082428880616,0.36910824288741456,0.6101547437192492,0.08487056983178909,34.08995325960491,4.047163797962679,0.49999999999987643,0.16575535942196848
0.42899965691192304,0.4289996569112523,0.5774521176958033,0.02306442849325693,9.2110924010839,2.2908254393551997,0.4999999999997817,0.14556004329213246
0.3923757070045524,0.39237570700393254,0.5089109268315108,0.05117525196954206,20.946301646315725,2.379516507302799,0.4999999999997898,0.12866336039243445
-0.001207816772730827,-0.0012078167727284813,0.5108104631143418,0.44403120179455075,406.41902702248245,22.767430805035524,0.4999999999999781,0.13410855086048554
0.23945101373750255,0.23945101373708275,0.4527247948664254,0.11716657353325634,53.5394675565134,4.056329832231479,0.49999999999987677,0.13421834004356326
0.3222832406984539,0.3222832406978793,0.5886253332927924,0.1284387662873617,57.34437375157617,4.6143322808597365,0.49999999999989153,0.1490161220410325
0.2545244291627758,0.25452442916233736,0.573996351691998,0.10497143746320592,42.71588901351768,3.609370921888815,0.49999999999986144,0.1306335681707164
0.2891680792126971,0.28916807921217996,0.5423887572121525,0.08623956501726963,48.37006346289515,4.722440573640548,0.49999999999989414,0.1392934466415879
0.4559268371997639,0.45592683719902394,0.5924846145739919,0.030443981878811612,12.09897148512881,2.650658994852465,0.4999999999998113,0.1369335956465758
0.3183611636949571,0.3183611636944302,0.4660358702653125,0.042397355742094134,19.435987671700783,2.901508710786643,0.4999999999998277,0.15728377577632605
0.329792241780558,0.32979224177997096,0.5614296977578518,0.12735291051480055,63.20780803251108,4.545838195254503,0.4999999999998899,0.1521894233116427
0.3031764394345122,0.30317643943401856,0.543629046700389,0.05194515150545493,20.86686698724055,2.6912786664746817,0.49999999999981415,0.14947667621035243
0.41751493711019355,0.4175149371094526,0.5220976340927779,0.10723885324544344,46.60749789582785,4.440568578183897,0.49999999999988737,0.14419101086319172
0.452588408178951,0.45258840817828255,0.39690169686287174,0.03826830549559264,14.418650308486825,1.9130450535430068,0.49999999999973865,0.14306212763540402
0.25406456665464916,0.2540645666541957,0.584549800959948,0.09589988342137419,50.02701099328777,4.6498007563822545,0.4999999999998924,0.14343562384777273
0.5370198028317679,0.5370198028309272,0.5744168378321378,0.04795465839370268,17.121767927552693,2.3012249982520765,0.4999999999997827,0.14505850321131292
0.3438097010550044,0.3438097010544755,0.4202068337151624,0.046324666157487995,18.497530211778358,2.1658944292689286,0.49999999999976913,0.1291796154806555
0.3710895638483219,0.37108956384766884,0.5393700576211999,0.11668088895650602,57.73125111501615,4.160009394911616,0.49999999999987976,0.1417958118857691
-0.01797039206610513,-0.017970392066070595,0.5039682534174826,0.1634558105439258,138.36890026189974,12.566708855466926,0.49999999999996025,0.13712843565352523
0.36530663367861155,0.3653066336779963,0.5788546874798525,0.07861579809072315,31.80973392661905,3.1644775032831673,0.49999999999984196,0.15444157696447888
0.4599426269853898,0.4599426269846552,0.521476995796267,0.040913345804732444,16.64495262105247,2.4798292808260034,0.49999999999979844,0.14885225880039546
0.4116861430984856,0.4116861430978596,0.6026876578327283,0.03642955315669564,14.554669573307063,2.085905796431284,0.4999999999997603,0.14615309839446392
0.25156573696426837,0.2515657369638691,0.4503269088804852,0.07711729058603553,34.820240508150185,2.4237603058282566,0.4999999999997937,0.12199100392530234
0.37140666745886713,0.3714066674582623,0.5395542539644523,0.042985219877768516,17.95799983072197,2.6928828244586644,0.4999999999998143,0.15728274553196755
0.32937936310877264,0.32937936310820254,0.4178603155311269,0.05963404472373633,30.765008048302192,3.7201049303838993,0.49999999999986555,0.1382967162286008
0.21815686486387315,0.2181568648634966,0.5573665595483346,0.1308716561500163,62.075130909538615,3.649161179022702,0.49999999999986283,0.1418025824152322
0.4134456045115274,0.4134456045108507,0.6222697516282285,0.0486478160122351,18.77250168823413,2.7523764162948394,0.4999999999998183,0.1412505205138593
-0.08765120122871976,-0.08765120122854633,0.41872836124461615,0.6151061108951704,833.663294081874,46.867329193051745,0.4999999999999893,0.128265639248095
0.000134373817898973,0.00013437381789870744,0.5355027318287955,0.545587235423697,445.29283264950084,25.132283718836767,0.49999999999998024,0.15975485321720365
0.4626416928932444,0.4626416928925117,0.5547498932475663,0.04314144828837786,17.702469015592698,2.4028946322990676,0.49999999999979194,0.1410168097847189
0.49763688577935156,0.4976368857785723,0.47462837778767947,0.04739777910406167,16.570161968773217,2.302980159709325,0.4999999999997829,0.1433190161945056
0.20549465494905578,0.20549465494866997,0.5998269610253552,0.21945228561186442,115.9619119606038,8.187495724716143,0.4999999999999388,0.14370598843877386
0.3348489812719614,0.3348489812714152,0.6112728994661593,0.0547600544583443,21.715852652528753,2.7053482964827578,0.4999999999998152,0.14879392846621184
0.3508570575639019,0.35085705756334135,0.3792272669154424,0.038410687251484915,13.746147656436552,2.486031909957608,0.4999999999997988,0.15460834343955393
0.4469656520084432,0.44696565200771393,0.5515120222266878,0.03843742274704175,15.717889102247355,2.715059614353496,0.49999999999981576,0.14738109407283329
0.5195366606151588,0.519536660614331,0.49316660383207656,0.04258967872207897,17.447983580933407,2.4577206862600884,0.49999999999979655,0.16605753985750812
0.2264870860448074,0.22648708604443607,0.595684412733113,0.0664142779359555,27.630812252224302,2.7723548461443146,0.49999999999981964,0.15072063748166456
0.43904602525365477,0.4390460252530324,0.467538191809594,0.03202111843425399,10.994578136587693,1.7170134371293169,0.49999999999970873,0.1287479572126207
0.22523363044138356,0.22523363044100714,0.5479623027208986,0.0537674237913234,22.602311979662005,3.0407437289517643,0.49999999999983563,0.14816847586318946
0.2574722022342827,0.2574722022338307,0.6082391897830511,0.1591493521171576,70.78377896211124,4.097519620320481,0.499999999999878,0.15105605968597516
0.43017345298441595,0.43017345298374454,0.47334232435829987,0.04437514443674666,16.808728487601226,2.2775389620345816,0.4999999999997804,0.13576571842607718
-0.07540248729753092,-0.07540248729739348,0.4685904258598025,0.10800075689029093,60.71668639538277,5.645116824080593,0.49999999999991135,0.13185412530409746
0.3178024522821683,0.31780245228165305,0.5148854592863298,0.05541638957989745,24.9853053389413,2.6384328693411994,0.49999999999981054,0.13994265570064213
0.26792496401578253,0.26792496401535226,0.5447999907128238,0.05463286281626783,21.973158538150788,2.537842527930585,0.49999999999980294,0.13707290362294047
0.4053016795267232,0.40530167952605206,0.5669722077259252,0.07010546993901523,27.344210668343173,2.908465587681955,0.499999999999828,0.15406003474427435
0.3470306733939991,0.3470306733934282,0.5753740897771342,0.06953590916339326,31.240972313392703,2.814918722136308,0.4999999999998223,0.12623525147470044
0.4599697833014713,0.45996978330073424,0.6086131395037432,0.05806943686028687,20.798375221100578,2.515617675776509,0.49999999999980127,0.16192371188366075
0.3644665414331407,0.36446654143253954,0.6288019234199834,0.09480669359012478,40.222973441276764,2.8534339480864683,0.4999999999998247,0.14875691766033897
0.07995529202810905,0.0799552920279512,0.543135629324211,0.6724495839306953,731.6852598142392,38.88323026310623,0.4999999999999871,0.13338186363944526
0.26849671609246656,0.2684967160920481,0.5820929299245267,0.05217082538151482,21.31351635301919,2.2654180053941175,0.49999999999977923,0.14153548681429864
0.35055853630740097,0.3505585363067758,0.5363954868553257,0.11313336827443432,54.38000834406412,4.61732121466547,0.49999999999989164,0.13467111987533475
0.35517307152140126,0.355173071520825,0.5434213342433115,0.08845506899180788,35.93257016036887,2.6475778616074503,0.4999999999998111,0.1597553595019479
0.22004197090390606,0.22004197090348943,0.4256491928393524,0.22055878517311928,144.6801182664527,9.393594800270696,0.49999999999994665,0.14204736452783237
0.041085805502222454,0.041085805502146126,0.5612849467766973,0.16162083389244822,113.34945525543861,7.014261773691422,0.4999999999999287,0.13974738305260345
0.29731432745013214,0.2973143274496514,0.4634699457633087,0.0559745057149182,25.73136870150715,2.610778733084294,0.4999999999998085,0.13791718871575412
0.41359559635698023,0.4135955963562921,0.5248965538823211,0.07117086248452478,31.628191328030958,2.9742973549235123,0.4999999999998318,0.1457195494429815
0.42473048140043806,0.424730481399735,0.5671681426519936,0.058992896648918845,24.143560771420454,2.9024303930835993,0.49999999999982764,0.14452216368435836
0.17980351439963793,0.17980351439932413,0.46342649664022195,0.14828796970763794,61.750992217013106,3.9333652206774667,0.4999999999998728,0.1265309690415616
0.24157190334908082,0.24157190334869508,0.41194547860937025,0.058649598001166106,22.02164023725825,2.479005969589196,0.49999999999979833,0.15259197775879343
0.35212140221918337,0.35212140221857624,0.6146590765042698,0.06718760845744336,29.452006466212364,3.626687159305365,0.4999999999998622,0.14429827152641725
0.10057854548122665,0.10057854548104665,0.5534691892339391,0.1538072648769136,78.30725328413551,4.748096079112252,0.49999999999989475,0.13687724751923488
0.4603201812076926,0.46032018120690893,0.5196523402070624,0.061090550363663405,28.621013319257344,3.363340593091524,0.49999999999985134,0.15914370093636823
0.4172790194395743,0.41727901943888657,0.5769205727088169,0.10796784306892646,39.77166965959686,2.842920835865133,0.49999999999982414,0.14322039956548543
0.35048783064323946,0.35048783064263794,0.6019073421052538,0.10547899183645758,47.159614864374575,3.522911524169128,0.4999999999998581,0.14268029164651366
0.33148283877059914,0.33148283877004275,0.4657780142305016,0.08066018857250559,35.24921892977275,3.108275674418035,0.4999999999998392,0.13971966721013457
0.20011319572666164,0.20011319572628053,0.47414670428147215,0.29700012408406357,167.6746744601088,10.463795716970957,0.49999999999995226,0.14553638252813839
0.14832653043808455,0.1483265304378075,0.6129969804297927,0.21874724763297987,115.66749998450248,7.541667575690809,0.49999999999993366,0.15209631496724352
0.270749914893998,0.27074991489352884,0.5604102107910387,0.1235542544918728,50.74579424412309,3.7430807006173112,0.4999999999998665,0.15857532157510248
0.34168684737748783,0.34168684737698374,0.5766761648913915,0.057233664992380154,21.117204152988347,1.9060936348900532,0.4999999999997376,0.13270225221952178
0.33091699653105505,0.33091699653056544,0.4815578767792256,0.041618770100638476,16.21095428777474,1.9221670624677982,0.4999999999997399,0.1304961641548218
0.34170025029303636,0.34170025029247414,0.5765556184248587,0.07535589451448504,30.57856921954051,2.81740201842264,0.49999999999982253,0.13287610722697418
0.14516867329586083,0.1451686732955915,0.6192531674922053,0.17965564191267835,98.10312383963016,6.908463255797922,0.49999999999992767,0.14585479894144143
0.27472645508680626,0.274726455086339,0.591109147329639,0.07108760437954438,29.7355812412755,3.342288001743815,0.49999999999985045,0.15397118395005616
0.262107707810443,0.2621077078099956,0.48677175719724813,0.08602225891129697,36.15645544572152,3.4200411859322326,0.4999999999998538,0.143783586605435
0.5406448557198974,0.540644855719084,0.5706351135707879,0.023677052630463262,8.599948196089676,2.0168933342841635,0.4999999999997521,0.14451160467430138
0.33641419371891973,0.3364141937183264,0.5913335013675439,0.1037043417405106,48.44571378813767,4.234558177330264,0.49999999999988193,0.13126356424223345
0.25381659637094767,0.25381659637049336,0.6255956252208777,0.1410352554867887,67.56039357477624,4.755323761691914,0.4999999999998948,0.14048497648019218
0.20692285036662628,0.20692285036626715,0.5432582428525071,0.14323734049749573,64.71000320872197,3.783631979608904,0.4999999999998679,0.1468172212999421
0.36594522963153675,0.36594522963097287,0.5816281865903946,0.03104616231162286,12.005297734352835,2.1788297432590467,0.49999999999977046,0.14857162276747196
0.3928978806789863,0.39289788067834674,0.5449223596173774,0.03980286998165692,15.18896646296023,2.6854002493760043,0.4999999999998138,0.14101404004747384
0.3558803454852265,0.3558803454846582,0.5256399996815961,0.05432932778344009,22.335191293130293,2.479928233744581,0.49999999999979844,0.14242593236784457
0.4013646010660868,0.40136460106542043,0.5621720063587957,0.08076470073004458,33.09562667202585,2.943314548744384,0.49999999999983,0.14188890593930512
0.19702022403605704,0.1970202240357153,0.4215269717118284,0.12746902241721716,58.66456212636749,3.772104188480507,0.49999999999986744,0.13909611935739857
0.12007087013583863,0.1200708701356152,0.4220881995740498,0.1539694793380975,81.44104351089445,7.190418768457988,0.49999999999993044,0.14709611487993776
0.09231408074131263,0.09231408074114854,0.48815816833995723,0.11199097011029574,49.157197402611835,4.489436945715771,0.4999999999998886,0.13763269993569105
0.45691304149049833,0.4569130414897539,0.5791754001383501,0.04629652230472452,17.701101391865006,2.6960174465489435,0.49999999999981454,0.15200381200323776
0.3376586869338338,0.33765868693326534,0.55798941104512,0.049121571021515376,22.837295048972482,3.1602262962564374,0.4999999999998417,0.1475203094585085
0.4118897354629673,0.41188973546228747,0.5718098485842968,0.028320771411841136,12.00530966486156,2.8634055534745397,0.49999999999982525,0.15356547350990152
0.3800484526847297,0.38004845268406545,0.5918186107339896,0.09072836226491766,44.26087191957128,3.968097444269657,0.499999999999874,0.16668119887426058
0.34710608738150633,0.34710608738091747,0.5734472832445656,0.06410876239313903,27.42105332702972,3.2942563961774103,0.49999999999984823,0.15347980510454148
0.19012899723717006,0.19012899723681476,0.5251640854625047,0.2084812793238866,129.2954204855466,7.6238428929136655,0.4999999999999344,0.1451693007162482
0.24898317327985034,0.24898317327938613,0.5925200127735148,0.19911121123635842,110.21541854750623,7.377315648300554,0.4999999999999322,0.1529901935713848
0.3938132827278636,0.39381328272726984,0.5223519710848876,0.030131154228685716,10.627369495860547,2.0323771070504395,0.499999999999754,0.14598262114655775
0.24411588189760305,0.24411588189720357,0.44786273147549843,0.08268923819003816,35.65393441399753,2.7492986299966784,0.4999999999998181,0.1460654055420988
0.22550202745915776,0.22550202745878514,0.5504112380181416,0.07268015392394897,32.13373172732539,2.878607907850183,0.49999999999982625,0.1418477512898953
0.583313109954531,0.5833131099536093,0.6163914072513497,0.03937592635850937,14.740948055269723,2.3797204864766957,0.4999999999997898,0.1407763345817172
0.264997383701658,0.26499738370123166,0.46481998311798495,0.042582886199327964,17.805924433497594,2.5551612731040567,0.4999999999998044,0.13970428476542754
0.0790343581917965,0.07903435819164507,0.5354748550211285,0.344939334978904,220.3207355011352,11.773646408457259,0.4999999999999576,0.1414873258730275
0.4026025878427789,0.4026025878421712,0.4939433471122397,0.047205919164978544,18.751361112846883,2.0393660266494713,0.4999999999997548,0.15990438435277118
0.12035227892321944,0.12035227892300761,0.5464259368848009,0.0823492706897234,41.78944323727796,4.1654208799066,0.49999999999988,0.1440283078285173
0.3331137188381172,0.33311371883755503,0.4112199347995022,0.07610736776251983,32.75239812619728,3.205811156824609,0.49999999999984396,0.1493257992369491
0.2919994276269768,0.29199942762645265,0.6151965463219423,0.1225177483341588,62.63240360413859,4.874299929091841,0.49999999999989736,0.1325145475951242
0.35063740080212275,0.350637400801555,0.5864732143835506,0.04836023721542196,20.31146845162837,2.6247750419750826,0.4999999999998095,0.1605719112938031
0.2560300154506344,0.256030015450176,0.5120054550047372,0.10482950576680962,48.34758592670467,4.769234670180633,0.4999999999998952,0.14683345533971925
0.29781080750283306,0.2978108075024238,0.41045379362465284,0.06301437848864065,23.839869012344863,1.5983883039241173,0.4999999999996871,0.12193863616316182
0.028880412590681845,0.02888041259062596,0.48932740178508904,0.3653972236645634,266.8197887448403,15.438269044059334,0.49999999999996764,0.15576675313375568
0.3521974497308972,0.35219744973030237,0.5644534603179686,0.07569728236249933,33.77984115978121,3.2156867460498506,0.4999999999998445,0.14135522399565112
0.0881036709475958,0.08810367094742744,0.6321427980803744,0.2865298718270877,171.4716404616802,11.262467977548502,0.4999999999999556,0.13977959287847688
0.36968497882872003,0.3696849788281603,0.4928525326983437,0.041856524027154514,17.728631913045025,2.0582340264166885,0.49999999999975697,0.12917142107087984
0.31979024880803864,0.31979024880748647,0.5774797503899163,0.08841041943452135,35.009107865253796,3.65778060629728,0.4999999999998633,0.1621454486368265
0.170522809690774,0.17052280969045872,0.5156014997770353,0.11900736982013566,73.27306869930626,6.631976972003198,0.4999999999999245,0.14932468395759585
0.10325704674636564,0.10325704674617132,0.5452734336756441,0.2616530725003951,129.59717485204933,8.487208947976917,0.4999999999999411,0.14362675948332826
0.31733854370204523,0.3173385437016072,0.35799697937064506,0.032574148393823256,12.094698864608436,1.6147365766679638,0.4999999999996903,0.11874355393687741
0.3435612563699235,0.34356125636937007,0.48386624076595136,0.052769058781536024,20.980492746078767,2.5698298280724887,0.4999999999998054,0.13671903907865077
0.08974151597063823,0.0897415159704796,0.5098964750269496,0.14206802206525407,68.39943578565062,4.307815956321847,0.4999999999998839,0.1478580399841231
0.4399494639793881,0.4399494639786986,0.595768001823741,0.03422468461888279,12.45411509605006,2.3103817198788588,0.4999999999997836,0.14978680805950845
0.3327316837886194,0.33273168378806134,0.4700866826214303,0.056478426062645914,26.19102416338096,3.0967304895470833,0.4999999999998385,0.13456264549460487
0.3823266896908138,0.3823266896901807,0.4711335646553915,0.04434720562197947,18.3468449094701,2.907272333092548,0.49999999999982797,0.14217106788479913
0.2544755940042152,0.2544755940037684,0.600195497772036,0.1220273907730126,60.42588390718503,4.0900201079175265,0.4999999999998777,0.14618562968092522
0.515529661930374,0.5155296619295775,0.5267259222928623,0.041702972536593344,15.801198030433703,2.1991322042873,0.4999999999997726,0.1653826749023146
0.4863322590913253,0.4863322590905714,0.5662342793809176,0.049482386262970614,19.5909477318276,2.2242283956131366,0.4999999999997752,0.14453982077159352
0.37106016747055615,0.37106016746991366,0.5118817201915122,0.05459169475499586,25.591956252396436,3.7222591093794994,0.49999999999986566,0.14316433073836818
0.3093358363039692,0.3093358363034511,0.48866082332033384,0.06804102426190292,31.91334938736482,3.079452885785314,0.49999999999983763,0.14637214840340723
0.4755585988626431,0.4755585988618364,0.6075905878121665,0.09782766769055441,41.99538222101309,3.2936183317612153,0.4999999999998481,0.15722466986715844
0.288959479419906,0.28895947941948025,0.3046207442738787,0.04357578519747174,15.780144664341218,1.9000566517291766,0.4999999999997369,0.13565406499936833
0.3984423205932778,0.39844232059261503,0.6175827544900979,0.04694296644014808,18.99358943529511,2.968752465255482,0.49999999999983147,0.15622649518539697
0.4855025916682891,0.4855025916674953,0.49034335128134576,0.06023643947851399,23.119976909372696,2.7402386563691192,0.49999999999981737,0.15339896892541277
0.15120141058213182,0.15120141058186123,0.48355854394995484,0.10257239131482844,52.76235536441652,4.751804539187036,0.49999999999989475,0.1252394140678246
0.16204907625490725,0.16204907625463205,0.6083132068206504,0.08889120620323417,38.42557813769826,3.3139832819991906,0.4999999999998491,0.14014240126165275
0.4281110477803715,0.428111047779672,0.5757188158875249,0.09190093149891088,36.14974024733051,2.7308506886843156,0.4999999999998169,0.16523088217154255
-0.17215099911769524,-0.17215099911735693,0.40604457498136126,0.5101871085570576,492.44466103855416,28.81052692885755,0.4999999999999826,0.12187928208111115
0.3855201395460059,0.38552013954537195,0.5625713397913078,0.04127421959056954,16.532053750761037,2.811000506279865,0.49999999999982214,0.15179910724556112
0.29443784746578433,0.29443784746528984,0.576804178278403,0.08193610810449557,36.426037535758866,3.1230964543145348,0.4999999999998399,0.15664036391412955
0.2899743347536092,0.2899743347531411,0.46325875926062887,0.0772470407200816,32.25147381937824,2.592739265239797,0.49999999999980715,0.14459347139532278
0.45169716566967494,0.4516971656689525,0.5314066633191499,0.0580861954916935,22.142179324768726,2.495295412122295,0.4999999999997997,0.13318054798782167
0.3166201371388982,0.3166201371383931,0.43215854312412044,0.04845583075487015,18.58351909887921,2.4711265817264665,0.4999999999997976,0.1328153001165998
0.2643828379863283,0.2643828379858387,0.5009009382581505,0.1557143373140465,90.08040252262151,6.737507369255469,0.4999999999999258,0.14509090666809882
0.20233680979799368,0.20233680979766888,0.4055074787886957,0.03296756013039318,14.086516284120618,2.5321504867060445,0.49999999999980255,0.1393247487894045
0.33078862403315895,0.33078862403259973,0.5144563588207715,0.0825104200535744,33.36203726616165,3.2327267961416775,0.4999999999998453,0.1496871864542856
0.19895285798026235,0.19895285797994308,0.5993335926019312,0.0764833730012925,31.868834605238366,2.5311144132833068,0.49999999999980244,0.12765422291619039
0.3954498107795121,0.39544981077886987,0.5777882923506504,0.03695889106712239,14.641350274045347,2.6603016280710468,0.499999999999812,0.14991638047518996
0.36229374070452397,0.3622937407039683,0.5081131678240333,0.044857394159358514,17.42657660094138,2.1444760220715167,0.4999999999997667,0.13287996615271835
0.16319444668690425,0.1631944466866183,0.4179479372208469,0.07211455441419254,36.14076724376809,4.033249194292597,0.49999999999987593,0.13370963521835114
0.3669398925560034,0.3669398925553979,0.5328797720744017,0.04277112589247915,19.53448316818906,2.8575066371593425,0.499999999999825,0.1480609054101635
0.449816611869018,0.4498166118683062,0.5619507347780335,0.04060373448879576,15.758233029584462,2.3947291372833304,0.4999999999997911,0.14732777372468572
0.4079338621410046,0.40793386214032235,0.5878057803991766,0.050612984388501106,19.882675456408847,3.055965864873441,0.4999999999998363,0.1442953899293615
0.4574483645793223,0.4574483645785599,0.6068485813008684,0.05566524989299625,25.697694789809766,3.00096986453305,0.49999999999983336,0.13398717320662787
0.37128584463104913,0.3712858446304735,0.4566379896097078,0.0383487792576497,13.272513962436639,2.2229029866879477,0.4999999999997751,0.14196240214464756
0.2743656933848681,0.2743656933844115,0.5432352391136807,0.05497667501749634,26.385881765373643,2.9765911002781946,0.49999999999983197,0.15708279488065072
0.16864397489912697,0.16864397489881688,0.618041091478322,0.15228805218380792,78.96705052545309,6.207338650854439,0.4999999999999194,0.14626064927493695
0.145025804738218,0.14502580473795085,0.5255409073314937,0.12596818310038205,68.6616171178766,6.3198269283436534,0.4999999999999209,0.12532667759543392
0.3511902676647612,0.35119026766415196,0.5706256558339006,0.07606802466879713,29.347861046820736,3.7682530168480137,0.49999999999986733,0.15739322324062444
0.15611942681865182,0.15611942681836588,0.4701187591429151,0.1736721878989902,79.62438728968432,5.928841200395131,0.4999999999999157,0.14878776457680498
0.3053878066062151,0.3053878066057356,0.47255328172524336,0.04169487700811215,16.617334102219406,2.3263088218418813,0.499999999999785,0.15107086735351555
0.07655499738008459,0.0765549973799504,0.5661974659031366,0.10418354032124576,48.44886982642031,4.048435733881522,0.49999999999987643,0.13870623450427294
0.33082051607008134,0.33082051606949503,0.451437451161133,0.09854643969134892,45.82560543798964,4.391406800079691,0.4999999999998862,0.15748814871165911
0.36660992323049296,0.3666099232298996,0.5792183144863069,0.05381113804168217,21.805498044901835,2.6199372786279365,0.4999999999998091,0.13345496026855722
0.3439026364930527,0.34390263649248604,0.595024867852675,0.053331228221246085,19.928102324097953,2.8369127015602555,0.49999999999982364,0.1490410250735756
0.13373872981533158,0.13373872981508547,0.5979168305398321,0.23600855820232589,118.79464124802573,6.264605679381886,0.4999999999999202,0.1461558472839274
0.40807030592806737,0.4080703059273726,0.5366929696605995,0.056864244162010684,24.776118973779592,3.3636294845840893,0.49999999999985134,0.1572308792894685
0.04209572188988097,0.04209572188980223,0.5172980466993032,0.20910271325032898,114.66420699764188,7.7289264898388685,0.4999999999999353,0.13373182634465178
0.4174493185246744,0.41744931852401,0.5621035440407013,0.0277448814889733,11.01927186948054,2.4462999451638026,0.49999999999979555,0.1448361174385567
0.5242696418213443,0.5242696418205001,0.5652246955112102,0.06498890596676285,28.265825192187997,2.567776917648272,0.49999999999980516,0.14174441006433516
0.47181807026753075,0.47181807026676703,0.5891525828688116,0.06815874355041734,25.769929146597647,2.6212212474802734,0.49999999999980926,0.15876129653619472
0.46321727519359274,0.4632172751928257,0.5434776571765548,0.05348905926371872,21.968491448706168,2.908883852979872,0.499999999999828,0.1396645004123341
0.4293779276358311,0.42937792763509136,0.5236569286798824,0.06904015207994885,29.554488259336953,3.6135434738514727,0.49999999999986167,0.15712777224632238
0.23018155219576422,0.23018155219535247,0.5328735304868548,0.12464054582107244,64.8251229167734,4.729715475829935,0.49999999999989425,0.14611361575882098
0.31960594677678805,0.31960594677622295,0.6344516719833386,0.1035319393529662,50.48000338854601,4.317751072331038,0.4999999999998842,0.15555791402393285
0.28841052870977807,0.2884105287093087,0.5801809355584208,0.05462225043049264,23.188977086278026,2.6811969591182527,0.4999999999998134,0.12249142571205761
0.2639440375571899,0.2639440375567413,0.6937669655297154,0.09363702133702756,40.9592098090034,3.33214854890551,0.4999999999998499,0.14804885559286038
0.08325647428454976,0.08325647428439406,0.48916960773623186,0.23728349715742456,119.77492578285128,7.7328359316350825,0.49999999999993533,0.13710654000391584
0.26763873015982353,0.2676387301593436,0.63721817652485,0.1573635071513316,73.2006944688098,4.833409002811487,0.4999999999998965,0.1514734412991291
0.4878189625705878,0.4878189625697858,0.6634976627636148,0.048734450252729294,19.40364338041136,2.809192759220501,0.499999999999822,0.148195246836852
0.5515119838291032,0.5515119838281846,0.6205799809403577,0.05766741039458215,24.92052930428284,2.987800589947204,0.4999999999998327,0.1453119775735549
0.4246846994842721,0.42468469948357007,0.5781195590208178,0.040127981357267674,14.563436961357787,2.8822437385679183,0.4999999999998264,0.15087577988050727
0.08496644694651342,0.08496644694636318,0.6039495136902929,0.0906234956344728,45.59154266776744,4.315571583270092,0.49999999999988404,0.13589689951958567
0.30090545528645923,0.3009054552859487,0.5384510952199949,0.10588126149242955,47.76520494512496,3.2988615532738352,0.4999999999998484,0.15062257280374416
0.47710900742115103,0.4771090074203573,0.5472843823908915,0.07412249731066052,29.947603805061217,2.970855968497314,0.49999999999983175,0.14936297426689082
0.37014289260185346,0.3701428926012423,0.5507343536916773,0.07826718497820702,32.03948328249038,2.8661370609745402,0.4999999999998256,0.15883790878298013
0.45458088462102264,0.45458088462025054,0.62402320055438,0.07725604171869306,30.554153273412183,3.3190578920043863,0.49999999999984934,0.14780095050822373
0.3110988016620526,0.31109880166147097,0.6357287083035401,0.18275417838164,111.4806532835265,7.6694340123121325,0.4999999999999347,0.14899968171323577
0.14133181523392643,0.14133181523367083,0.4336708918602396,0.14754442036937246,71.13175937230908,5.221203326938307,0.4999999999999042,0.1425997946090409
0.34159397201455605,0.3415939720140089,0.5491833353060439,0.04264923379631523,16.756127048555516,2.5117053927072845,0.4999999999998009,0.14315787335765928
0.30583097737504195,0.30583097737451187,0.5823986742957862,0.09331918306458901,40.80253097088144,3.7440146197468582,0.4999999999998665,0.14018918505802927
0.584674467609077,0.5846744676081567,0.6049431612323286,0.0464227690440047,17.583899508602453,2.347652683750086,0.49999999999978706,0.14806441617880203
-0.07696585281233996,-0.07696585281218646,0.4911888016837757,0.8899583220658469,3035.7016402101804,170.24970596173523,0.4999999999999971,0.14489632344623735
0.487934160987915,0.48793416098713754,0.549247513681442,0.046940992804870726,18.761652251157255,2.4582805259732545,0.49999999999979655,0.1635789252320975
0.30381207973041136,0.30381207972988455,0.5997614029909258,0.13969239495459293,62.42042431699646,3.7617811816739777,0.49999999999986705,0.14232903590223958
0.4882823620178092,0.4882823620170019,0.7014647234025184,0.057093162322746895,25.86334151737639,2.88423585496241,0.4999999999998266,0.15871289670985564
0.32345715640535727,0.3234571564048021,0.5252589698703204,0.08804458122839438,44.93990763212793,3.5271567993099366,0.4999999999998582,0.14066314696232568
0.2779774146110338,0.27797741461057773,0.5675745618483335,0.07939464450776597,32.7457919413993,2.7818697645331203,0.4999999999998203,0.1428802090343363
0.5200696710343943,0.5200696710335023,0.602306446549504,0.0471750073350339,21.130557092285063,3.501883430710595,0.4999999999998573,0.1542465712856839
0.3585125059670938,0.3585125059664459,0.6022665833483954,0.13299295016955143,70.05030869984898,5.183820968346412,0.4999999999999036,0.13636258617830133
0.3310695883300765,0.33106958832947037,0.5898228368001377,0.15555902236347183,83.62824235395153,5.907521754267785,0.4999999999999153,0.13457534394041437
0.41206712896669623,0.41206712896604253,0.5542377053892054,0.03851485503888082,15.354772617941396,2.416136252065525,0.499999999999793,0.1606787855831322
0.45078552340011796,0.45078552339939565,0.5586804143910256,0.04065931940089029,15.360385396685823,2.5147525508339705,0.4999999999998012,0.15473962045607517
0.4493689455634894,0.4493689455627537,0.5889991772339211,0.04390409554095556,17.466105552413893,2.754328929156658,0.4999999999998184,0.14583245410843532
0.43053502123530224,0.4305350212345852,0.4980815653700153,0.047452188636757396,21.283159976413863,2.98646962262406,0.4999999999998326,0.14163621441162635
0.11590876358469437,0.11590876358449333,0.49961810152395003,0.11473981363124162,55.972917405888666,3.7697912962543825,0.4999999999998674,0.14438424455111523


==> EXP/direction_diagnostic_summary.csv <==
,cosine raw,cosine vector after batch,cosine scalar before batch,largest_abs_Y_over_sum_abs_Y,largest_abs_Y_over_median_abs_Y,norm raw,norm vector after batch,norm scalar before batch
q25,0.20573025182198645,0.20573025182160262,0.49734101051652235,0.05074596208733602,20.08035919069943,2.597936610918591,0.4999999999998075,0.1370880799908768
median,0.31730403585725486,0.3173040358567224,0.5431854342189458,0.0745772868270729,32.192602773351815,3.171618850580143,0.4999999999998423,0.14376926871377738
q75,0.40813161904309403,0.40813161904242284,0.581626948036957,0.1234976838302469,58.48152819688673,4.554888274062652,0.4999999999998902,0.1502800712057057


==> EXP/representative_tuning_table.csv <==
d,tail_p,method,pretty_method,step_size,param_name,param_value,scalar_tau,vector_radius,median_final_norm,q25_final_norm,q75_final_norm,success_rate,median_iterations_to_eps,median_queries_to_eps
100,1.5,raw,raw,0.02,none,,,,0.6770564784871764,0.6103103655992961,0.6966272591441854,0.0,801.0,
100,1.5,raw,raw,0.035,none,,,,0.9256197993793118,0.7978346530194995,0.9556307711875476,0.0,801.0,
100,1.5,raw,raw,0.05,none,,,,1.0726514997785332,0.9420989716420719,1.1523466186401783,0.0,801.0,
100,1.5,raw,raw,0.075,none,,,,1.2755013393037005,1.1324549724039934,1.423063283213543,0.0,801.0,
100,1.5,vector_after_batch,vector after batch,0.02,R,0.5,,0.5,0.14868465889332722,0.14414375806370278,0.1519784686848043,0.0,801.0,
100,1.5,vector_after_batch,vector after batch,0.05,R,0.25,,0.25,0.15041969453071852,0.14910417820373592,0.15093433619360597,0.0,801.0,
100,1.5,vector_after_batch,vector after batch,0.035,R,0.25,,0.25,0.1592748464319499,0.15682347592013735,0.16292019914543993,0.0,801.0,
100,1.5,vector_after_batch,vector after batch,0.035,R,0.5,,0.5,0.1729056200610039,0.1706280604215777,0.1740889306993718,0.0,801.0,
100,1.5,vector_after_batch,vector after batch,0.075,R,0.25,,0.25,0.1786925693660765,0.17601291125774815,0.17927322425776795,0.0,801.0,
100,1.5,vector_after_batch,vector after batch,0.02,R,1.0,,1.0,0.1842219733640178,0.1812549737359827,0.18432332889537867,0.0,801.0,
100,1.5,vector_after_batch,vector after batch,0.05,R,0.5,,0.5,0.20243033372010796,0.19986911506004146,0.20566003807730446,0.0,801.0,
100,1.5,vector_after_batch,vector after batch,0.035,R,1.0,,1.0,0.23580661265215697,0.2286814458351217,0.2429784216143106,0.0,801.0,
100,1.5,vector_after_batch,vector after batch,0.075,R,0.5,,0.5,0.2437220402312991,0.23486604564900151,0.25152867023587094,0.0,801.0,
100,1.5,vector_after_batch,vector after batch,0.02,R,2.0,,2.0,0.25167188043571864,0.2418901233571702,0.25914719280363396,0.0,801.0,
100,1.5,vector_after_batch,vector after batch,0.05,R,1.0,,1.0,0.2809323843205883,0.26328971160424874,0.29120169540974544,0.0,801.0,
100,1.5,vector_after_batch,vector after batch,0.02,R,0.25,,0.25,0.2973181704384293,0.2930166524712573,0.3014243708490015,0.0,801.0,
100,1.5,vector_after_batch,vector after batch,0.035,R,2.0,,2.0,0.33509973336167004,0.30574282615202847,0.3462615254669823,0.0,801.0,
100,1.5,vector_after_batch,vector after batch,0.02,R,4.0,,4.0,0.3461760045137903,0.3142421876178274,0.35603620375733264,0.0,801.0,
100,1.5,vector_after_batch,vector after batch,0.075,R,1.0,,1.0,0.34750782117147405,0.31489725792483875,0.36025122564534534,0.0,801.0,
100,1.5,vector_after_batch,vector after batch,0.05,R,2.0,,2.0,0.40742548985177807,0.3645795646765287,0.4183960659703907,0.0,801.0,
100,1.5,vector_after_batch,vector after batch,0.035,R,4.0,,4.0,0.4665596542889838,0.41229614731384917,0.4911713617749921,0.0,801.0,
100,1.5,vector_after_batch,vector after batch,0.075,R,2.0,,2.0,0.5019213113405689,0.45621350153114676,0.5276279749292168,0.0,801.0,
100,1.5,vector_after_batch,vector after batch,0.05,R,4.0,,4.0,0.5599374225772361,0.49934545962009624,0.6053827385591071,0.0,801.0,
100,1.5,vector_after_batch,vector after batch,0.075,R,4.0,,4.0,0.6821785635374097,0.622756836306979,0.7467488447650822,0.0,801.0,
100,1.5,scalar_before_batch,scalar before batch,0.05,tau,0.02,0.02,,0.06691551755015199,0.06245196378601081,0.06875806445727076,1.0,556.5,284928.0
100,1.5,scalar_before_batch,scalar before batch,0.035,tau,0.04,0.04,,0.06984144301889103,0.06922141654911135,0.07234490167125551,1.0,415.0,212480.0
100,1.5,scalar_before_batch,scalar before batch,0.02,tau,0.08,0.08,,0.07170853067428079,0.07065165202985689,0.07292962284707312,1.0,379.0,194048.0
100,1.5,scalar_before_batch,scalar before batch,0.075,tau,0.02,0.02,,0.07390205073585829,0.07313562086868965,0.0763388587695738,1.0,388.5,198912.0
100,1.5,scalar_before_batch,scalar before batch,0.02,tau,0.04,0.04,,0.07850193606920763,0.07282210896622865,0.08060437432652545,1.0,677.5,346880.0
100,1.5,scalar_before_batch,scalar before batch,0.05,tau,0.04,0.04,,0.08334038222574974,0.08187877004143673,0.08597825739736961,1.0,310.5,158976.0
100,1.5,scalar_before_batch,scalar before batch,0.035,tau,0.02,0.02,,0.09487222612196156,0.08923894602180434,0.09580665117300602,1.0,777.5,398080.0
100,1.5,scalar_before_batch,scalar before batch,0.02,tau,0.16,0.16,,0.09512241915069718,0.09452132552206507,0.09719508891692318,1.0,270.0,138240.0
100,1.5,scalar_before_batch,scalar before batch,0.035,tau,0.08,0.08,,0.09544240353825618,0.09215254783397621,0.09621682433359238,1.0,271.0,138752.0
100,1.5,scalar_before_batch,scalar before batch,0.075,tau,0.04,0.04,,0.10263292900970672,0.09910351230112983,0.10542105121040721,1.0,278.5,142592.0
100,1.5,scalar_before_batch,scalar before batch,0.05,tau,0.08,0.08,,0.11413385076546648,0.109335449385985,0.11531256676899619,1.0,305.0,156160.0
100,1.5,scalar_before_batch,scalar before batch,0.02,tau,0.32,0.32,,0.12424113930624678,0.122128608658225,0.12572767762687995,0.8333333333333334,346.5,177408.0
100,1.5,scalar_before_batch,scalar before batch,0.035,tau,0.16,0.16,,0.12643727553995882,0.12321472034792717,0.12911935470337038,0.3333333333333333,801.0,
100,1.5,scalar_before_batch,scalar before batch,0.075,tau,0.08,0.08,,0.1396607788978276,0.13326357379773823,0.14120101791330078,0.0,801.0,
100,1.5,scalar_before_batch,scalar before batch,0.05,tau,0.16,0.16,,0.15082012471813822,0.14522663251699303,0.1544432422343025,0.0,801.0,
100,1.5,scalar_before_batch,scalar before batch,0.035,tau,0.32,0.32,,0.16245550054762714,0.159731839254803,0.16491784995225012,0.0,801.0,
100,1.5,scalar_before_batch,scalar before batch,0.075,tau,0.16,0.16,,0.18362287011219086,0.1764326671737239,0.1872324428965877,0.0,801.0,
100,1.5,scalar_before_batch,scalar before batch,0.05,tau,0.32,0.32,,0.19349675863419466,0.1902975426841239,0.19440891787239928,0.0,801.0,
100,1.5,scalar_before_batch,scalar before batch,0.075,tau,0.32,0.32,,0.2351601332736713,0.23463146603410207,0.24004263615208696,0.0,801.0,
100,1.5,scalar_before_batch,scalar before batch,0.02,tau,0.02,0.02,,0.24724862320435553,0.24572007832240877,0.24926942241107908,0.0,801.0,


==> EXP/tail_sweep_eval_table.csv <==
d,tail_p,method,pretty_method,step_size,scalar_tau,vector_radius,median_final_norm,q25_final_norm,q75_final_norm,success_rate,median_iterations_to_eps,median_queries_to_eps
100,1.2,raw,raw,0.05,,,4.120264934774888,3.058701377481527,11.756455865151263,0.0,801.0,
100,1.2,vector_after_batch,vector after batch,0.035,,0.5,0.24903768215498362,0.24416461735379086,0.2561642787496994,0.0,801.0,
100,1.2,scalar_before_batch,scalar before batch,0.05,0.02,,0.07595806331591165,0.07329877215283953,0.07923069257385307,1.0,629.5,322304.0
100,1.5,raw,raw,0.02,,,0.6624432985962536,0.5786154018066788,0.9646768985794423,0.0,801.0,
100,1.5,vector_after_batch,vector after batch,0.02,,0.5,0.14162182793167472,0.13497257467493678,0.1466129034083664,0.0,801.0,
100,1.5,scalar_before_batch,scalar before batch,0.05,0.02,,0.0649275288784246,0.06331389790285191,0.07015776245021725,1.0,556.5,284928.0
100,1.8,raw,raw,0.02,,,0.3285109786891867,0.2572245498856817,0.4390472104949767,0.0,801.0,
100,1.8,vector_after_batch,vector after batch,0.035,,0.25,0.0972042431019946,0.09221698837011241,0.10353967669718897,0.8,749.0,383488.0
100,1.8,scalar_before_batch,scalar before batch,0.05,0.02,,0.06278224323854387,0.05971367997236303,0.06595415377542505,1.0,514.0,263168.0
100,2.5,raw,raw,0.02,,,0.1320633275252311,0.12892752436409494,0.13866893256437524,0.05,801.0,
100,2.5,vector_after_batch,vector after batch,0.02,,0.25,0.07506527136446317,0.07122620069094783,0.07696646402022336,1.0,667.5,341760.0
100,2.5,scalar_before_batch,scalar before batch,0.02,0.04,,0.06009290875328374,0.0554997165689009,0.06173173623167395,1.0,569.5,291584.0


==> EXP/tail_sweep_tuning_table.csv <==
d,tail_p,method,pretty_method,step_size,param_name,param_value,scalar_tau,vector_radius,median_final_norm,q25_final_norm,q75_final_norm,success_rate,median_iterations_to_eps,median_queries_to_eps
100,1.2,raw,raw,0.05,none,,,,3.448070959147884,2.901416577826743,4.544218627108732,0.0,801.0,
100,1.2,raw,raw,0.02,none,,,,3.7301120531257324,3.1794066783095607,5.814969884777763,0.0,801.0,
100,1.2,raw,raw,0.075,none,,,,3.8653482194784448,2.9442471960733325,4.579195260099919,0.0,801.0,
100,1.2,raw,raw,0.035,none,,,,3.9443700475661276,3.063261607287475,5.044893258531027,0.0,801.0,
100,1.2,vector_after_batch,vector after batch,0.035,R,0.5,,0.5,0.24001952290757747,0.22602054991392964,0.2544802950753329,0.0,801.0,
100,1.2,vector_after_batch,vector after batch,0.075,R,0.25,,0.25,0.24013632128449888,0.22588604034762358,0.25455857282323485,0.0,801.0,
100,1.2,vector_after_batch,vector after batch,0.02,R,1.0,,1.0,0.24192705410850285,0.22729827667214425,0.2554541880805135,0.0,801.0,
100,1.2,vector_after_batch,vector after batch,0.05,R,0.5,,0.5,0.2557214145062892,0.2437752897415126,0.27124840723793286,0.0,801.0,
100,1.2,vector_after_batch,vector after batch,0.05,R,0.25,,0.25,0.27101413093856436,0.25625155122476195,0.2839518894764799,0.0,801.0,
100,1.2,vector_after_batch,vector after batch,0.035,R,1.0,,1.0,0.2987660868646987,0.284737249221241,0.311232077938859,0.0,801.0,
100,1.2,vector_after_batch,vector after batch,0.075,R,0.5,,0.5,0.3097147765442957,0.29420100934756743,0.3222348992026237,0.0,801.0,
100,1.2,vector_after_batch,vector after batch,0.02,R,0.5,,0.5,0.3198822821018492,0.30608947812260523,0.3327386465459999,0.0,801.0,
100,1.2,vector_after_batch,vector after batch,0.02,R,2.0,,2.0,0.32053631332025934,0.30363611148132275,0.33308739912903773,0.0,801.0,
100,1.2,vector_after_batch,vector after batch,0.035,R,0.25,,0.25,0.3569856791578609,0.3440598149265205,0.3695586279243944,0.0,801.0,
100,1.2,vector_after_batch,vector after batch,0.05,R,1.0,,1.0,0.36154892324557225,0.3405345392161947,0.37541940929379525,0.0,801.0,
100,1.2,vector_after_batch,vector after batch,0.035,R,2.0,,2.0,0.4307657579383732,0.4091692930672862,0.45703012817216987,0.0,801.0,
100,1.2,vector_after_batch,vector after batch,0.075,R,1.0,,1.0,0.44733325577775873,0.4253231267189252,0.4752664378187944,0.0,801.0,
100,1.2,vector_after_batch,vector after batch,0.02,R,4.0,,4.0,0.46280246047936685,0.43807258936312415,0.4946973988056837,0.0,801.0,
100,1.2,vector_after_batch,vector after batch,0.05,R,2.0,,2.0,0.5259629997591939,0.5013437450245228,0.5567958360894866,0.0,801.0,
100,1.2,vector_after_batch,vector after batch,0.02,R,0.25,,0.25,0.5358509555654876,0.526660985857915,0.5461564808243251,0.0,801.0,
100,1.2,vector_after_batch,vector after batch,0.035,R,4.0,,4.0,0.6348987404228392,0.6057231127624598,0.6692375864796933,0.0,801.0,
100,1.2,vector_after_batch,vector after batch,0.075,R,2.0,,2.0,0.664382579204203,0.6366531355294734,0.6879879840345109,0.0,801.0,
100,1.2,vector_after_batch,vector after batch,0.05,R,4.0,,4.0,0.7766741283696319,0.7453200190659623,0.8061677165833971,0.0,801.0,
100,1.2,vector_after_batch,vector after batch,0.075,R,4.0,,4.0,0.9674937343574679,0.9307745955328317,1.0028691329062958,0.0,801.0,
100,1.2,scalar_before_batch,scalar before batch,0.05,tau,0.02,0.02,,0.07278116759520775,0.06917505347542789,0.07650317696258618,1.0,619.0,316928.0
100,1.2,scalar_before_batch,scalar before batch,0.035,tau,0.04,0.04,,0.07471129129898371,0.06924415320256593,0.07936764943205385,1.0,464.5,237824.0
100,1.2,scalar_before_batch,scalar before batch,0.02,tau,0.08,0.08,,0.07592432047125,0.07114135915609061,0.07872900568332487,1.0,432.5,221440.0
100,1.2,scalar_before_batch,scalar before batch,0.075,tau,0.02,0.02,,0.07924092630912097,0.07415569457932306,0.08305079704278806,1.0,443.0,226816.0
100,1.2,scalar_before_batch,scalar before batch,0.05,tau,0.04,0.04,,0.08819260860297981,0.08438882381699836,0.09151739639768061,1.0,366.5,187648.0
100,1.2,scalar_before_batch,scalar before batch,0.02,tau,0.04,0.04,,0.09012678221164794,0.08889918328040405,0.09213627049525769,1.0,757.5,387840.0
100,1.2,scalar_before_batch,scalar before batch,0.02,tau,0.16,0.16,,0.09774460253272893,0.09642374934184587,0.0996800571608979,1.0,324.5,166144.0
100,1.2,scalar_before_batch,scalar before batch,0.035,tau,0.08,0.08,,0.09963888834877238,0.0967501298352545,0.09987536758738783,1.0,333.0,170496.0
100,1.2,scalar_before_batch,scalar before batch,0.075,tau,0.04,0.04,,0.10818230249932198,0.10433940275370193,0.1087179649786305,0.8333333333333334,392.5,200960.0
100,1.2,scalar_before_batch,scalar before batch,0.035,tau,0.02,0.02,,0.11319919818880944,0.11106388163612962,0.11372482256046493,0.0,801.0,
100,1.2,scalar_before_batch,scalar before batch,0.05,tau,0.08,0.08,,0.11780098959402717,0.11644071607311704,0.12052413185621051,0.5,732.0,374784.0
100,1.2,scalar_before_batch,scalar before batch,0.02,tau,0.32,0.32,,0.1330164847532328,0.12648564276162688,0.13745436120582427,0.0,801.0,
100,1.2,scalar_before_batch,scalar before batch,0.035,tau,0.16,0.16,,0.13326226337346034,0.12803478879186184,0.1352177835118569,0.0,801.0,
100,1.2,scalar_before_batch,scalar before batch,0.075,tau,0.08,0.08,,0.14808972549104732,0.14251394830251068,0.15053311322482826,0.0,801.0,
100,1.2,scalar_before_batch,scalar before batch,0.05,tau,0.16,0.16,,0.1612133047781708,0.15221331261601828,0.16519515390969014,0.0,801.0,
100,1.2,scalar_before_batch,scalar before batch,0.035,tau,0.32,0.32,,0.17823688177241342,0.16680891420378813,0.18640082457235108,0.0,801.0,
100,1.2,scalar_before_batch,scalar before batch,0.075,tau,0.16,0.16,,0.19919446232723903,0.18620360563660127,0.20496051151008907,0.0,801.0,
100,1.2,scalar_before_batch,scalar before batch,0.05,tau,0.32,0.32,,0.21402919041295645,0.20059088317102636,0.22232188386705454,0.0,801.0,
100,1.2,scalar_before_batch,scalar before batch,0.075,tau,0.32,0.32,,0.2619952584493406,0.2494489705207659,0.26946443940684023,0.0,801.0,
100,1.2,scalar_before_batch,scalar before batch,0.02,tau,0.02,0.02,,0.28210054568698695,0.2815936674237701,0.282411814042307,0.0,801.0,
100,1.5,raw,raw,0.02,none,,,,0.6770564784871764,0.6103103655992961,0.6966272591441854,0.0,801.0,
100,1.5,raw,raw,0.035,none,,,,0.9256197993793118,0.7978346530194995,0.9556307711875476,0.0,801.0,
100,1.5,raw,raw,0.05,none,,,,1.0726514997785332,0.9420989716420719,1.1523466186401783,0.0,801.0,
100,1.5,raw,raw,0.075,none,,,,1.2755013393037005,1.1324549724039934,1.423063283213543,0.0,801.0,
100,1.5,vector_after_batch,vector after batch,0.02,R,0.5,,0.5,0.14868465889332722,0.14414375806370278,0.1519784686848043,0.0,801.0,
100,1.5,vector_after_batch,vector after batch,0.05,R,0.25,,0.25,0.15041969453071852,0.14910417820373592,0.15093433619360597,0.0,801.0,
100,1.5,vector_after_batch,vector after batch,0.035,R,0.25,,0.25,0.1592748464319499,0.15682347592013735,0.16292019914543993,0.0,801.0,
100,1.5,vector_after_batch,vector after batch,0.035,R,0.5,,0.5,0.1729056200610039,0.1706280604215777,0.1740889306993718,0.0,801.0,
100,1.5,vector_after_batch,vector after batch,0.075,R,0.25,,0.25,0.1786925693660765,0.17601291125774815,0.17927322425776795,0.0,801.0,
100,1.5,vector_after_batch,vector after batch,0.02,R,1.0,,1.0,0.1842219733640178,0.1812549737359827,0.18432332889537867,0.0,801.0,
100,1.5,vector_after_batch,vector after batch,0.05,R,0.5,,0.5,0.20243033372010796,0.19986911506004146,0.20566003807730446,0.0,801.0,
100,1.5,vector_after_batch,vector after batch,0.035,R,1.0,,1.0,0.23580661265215697,0.2286814458351217,0.2429784216143106,0.0,801.0,
100,1.5,vector_after_batch,vector after batch,0.075,R,0.5,,0.5,0.2437220402312991,0.23486604564900151,0.25152867023587094,0.0,801.0,
100,1.5,vector_after_batch,vector after batch,0.02,R,2.0,,2.0,0.25167188043571864,0.2418901233571702,0.25914719280363396,0.0,801.0,
100,1.5,vector_after_batch,vector after batch,0.05,R,1.0,,1.0,0.2809323843205883,0.26328971160424874,0.29120169540974544,0.0,801.0,
100,1.5,vector_after_batch,vector after batch,0.02,R,0.25,,0.25,0.2973181704384293,0.2930166524712573,0.3014243708490015,0.0,801.0,
100,1.5,vector_after_batch,vector after batch,0.035,R,2.0,,2.0,0.33509973336167004,0.30574282615202847,0.3462615254669823,0.0,801.0,
100,1.5,vector_after_batch,vector after batch,0.02,R,4.0,,4.0,0.3461760045137903,0.3142421876178274,0.35603620375733264,0.0,801.0,
100,1.5,vector_after_batch,vector after batch,0.075,R,1.0,,1.0,0.34750782117147405,0.31489725792483875,0.36025122564534534,0.0,801.0,
100,1.5,vector_after_batch,vector after batch,0.05,R,2.0,,2.0,0.40742548985177807,0.3645795646765287,0.4183960659703907,0.0,801.0,
100,1.5,vector_after_batch,vector after batch,0.035,R,4.0,,4.0,0.4665596542889838,0.41229614731384917,0.4911713617749921,0.0,801.0,
100,1.5,vector_after_batch,vector after batch,0.075,R,2.0,,2.0,0.5019213113405689,0.45621350153114676,0.5276279749292168,0.0,801.0,
100,1.5,vector_after_batch,vector after batch,0.05,R,4.0,,4.0,0.5599374225772361,0.49934545962009624,0.6053827385591071,0.0,801.0,
100,1.5,vector_after_batch,vector after batch,0.075,R,4.0,,4.0,0.6821785635374097,0.622756836306979,0.7467488447650822,0.0,801.0,
100,1.5,scalar_before_batch,scalar before batch,0.05,tau,0.02,0.02,,0.06691551755015199,0.06245196378601081,0.06875806445727076,1.0,556.5,284928.0
100,1.5,scalar_before_batch,scalar before batch,0.035,tau,0.04,0.04,,0.06984144301889103,0.06922141654911135,0.07234490167125551,1.0,415.0,212480.0
100,1.5,scalar_before_batch,scalar before batch,0.02,tau,0.08,0.08,,0.07170853067428079,0.07065165202985689,0.07292962284707312,1.0,379.0,194048.0
100,1.5,scalar_before_batch,scalar before batch,0.075,tau,0.02,0.02,,0.07390205073585829,0.07313562086868965,0.0763388587695738,1.0,388.5,198912.0
100,1.5,scalar_before_batch,scalar before batch,0.02,tau,0.04,0.04,,0.07850193606920763,0.07282210896622865,0.08060437432652545,1.0,677.5,346880.0
100,1.5,scalar_before_batch,scalar before batch,0.05,tau,0.04,0.04,,0.08334038222574974,0.08187877004143673,0.08597825739736961,1.0,310.5,158976.0
100,1.5,scalar_before_batch,scalar before batch,0.035,tau,0.02,0.02,,0.09487222612196156,0.08923894602180434,0.09580665117300602,1.0,777.5,398080.0
100,1.5,scalar_before_batch,scalar before batch,0.02,tau,0.16,0.16,,0.09512241915069718,0.09452132552206507,0.09719508891692318,1.0,270.0,138240.0
100,1.5,scalar_before_batch,scalar before batch,0.035,tau,0.08,0.08,,0.09544240353825618,0.09215254783397621,0.09621682433359238,1.0,271.0,138752.0
100,1.5,scalar_before_batch,scalar before batch,0.075,tau,0.04,0.04,,0.10263292900970672,0.09910351230112983,0.10542105121040721,1.0,278.5,142592.0
100,1.5,scalar_before_batch,scalar before batch,0.05,tau,0.08,0.08,,0.11413385076546648,0.109335449385985,0.11531256676899619,1.0,305.0,156160.0
100,1.5,scalar_before_batch,scalar before batch,0.02,tau,0.32,0.32,,0.12424113930624678,0.122128608658225,0.12572767762687995,0.8333333333333334,346.5,177408.0
100,1.5,scalar_before_batch,scalar before batch,0.035,tau,0.16,0.16,,0.12643727553995882,0.12321472034792717,0.12911935470337038,0.3333333333333333,801.0,
100,1.5,scalar_before_batch,scalar before batch,0.075,tau,0.08,0.08,,0.1396607788978276,0.13326357379773823,0.14120101791330078,0.0,801.0,
100,1.5,scalar_before_batch,scalar before batch,0.05,tau,0.16,0.16,,0.15082012471813822,0.14522663251699303,0.1544432422343025,0.0,801.0,
100,1.5,scalar_before_batch,scalar before batch,0.035,tau,0.32,0.32,,0.16245550054762714,0.159731839254803,0.16491784995225012,0.0,801.0,
100,1.5,scalar_before_batch,scalar before batch,0.075,tau,0.16,0.16,,0.18362287011219086,0.1764326671737239,0.1872324428965877,0.0,801.0,
100,1.5,scalar_before_batch,scalar before batch,0.05,tau,0.32,0.32,,0.19349675863419466,0.1902975426841239,0.19440891787239928,0.0,801.0,
100,1.5,scalar_before_batch,scalar before batch,0.075,tau,0.32,0.32,,0.2351601332736713,0.23463146603410207,0.24004263615208696,0.0,801.0,
100,1.5,scalar_before_batch,scalar before batch,0.02,tau,0.02,0.02,,0.24724862320435553,0.24572007832240877,0.24926942241107908,0.0,801.0,
100,1.8,raw,raw,0.02,none,,,,0.3082034936890022,0.27848716501509696,0.34223855915021517,0.0,801.0,
100,1.8,raw,raw,0.035,none,,,,0.3383134385154236,0.33637871949527137,0.4268638947388289,0.0,801.0,
100,1.8,raw,raw,0.05,none,,,,0.38957392365309257,0.36295482744797497,0.4508691674358726,0.0,801.0,
100,1.8,raw,raw,0.075,none,,,,0.47830640787441014,0.4287286904995207,0.49728635595638987,0.0,801.0,
100,1.8,vector_after_batch,vector after batch,0.035,R,0.25,,0.25,0.10168012877125099,0.09929364616496342,0.1035410304407563,0.8333333333333334,764.0,391168.0
100,1.8,vector_after_batch,vector after batch,0.02,R,0.5,,0.5,0.104414225501608,0.10134657452058096,0.10535064491946178,1.0,683.5,349952.0
100,1.8,vector_after_batch,vector after batch,0.05,R,0.25,,0.25,0.11425205459035484,0.10929635973363322,0.1157417525676708,0.5,744.5,381184.0
100,1.8,vector_after_batch,vector after batch,0.035,R,0.5,,0.5,0.13502909588885942,0.12727781350930858,0.13637416219089826,0.0,801.0,
100,1.8,vector_after_batch,vector after batch,0.075,R,0.25,,0.25,0.1399557915893181,0.13163624985105787,0.14103426569422362,0.0,801.0,
100,1.8,vector_after_batch,vector after batch,0.02,R,1.0,,1.0,0.14474579783123354,0.13586837201700253,0.14536531264702834,0.0,801.0,
100,1.8,vector_after_batch,vector after batch,0.05,R,0.5,,0.5,0.16137015074462782,0.15123045278289765,0.1627692037881598,0.0,801.0,
100,1.8,vector_after_batch,vector after batch,0.02,R,0.25,,0.25,0.170309593716909,0.16824213475470703,0.1723063878242577,0.0,801.0,
100,1.8,vector_after_batch,vector after batch,0.035,R,1.0,,1.0,0.18919376230861462,0.17758886519770772,0.1932615183065816,0.0,801.0,
100,1.8,vector_after_batch,vector after batch,0.075,R,0.5,,0.5,0.19540300784918002,0.18363956117157326,0.1998157047505463,0.0,801.0,
100,1.8,vector_after_batch,vector after batch,0.02,R,2.0,,2.0,0.19734350465967992,0.18801774118670012,0.19971921261322656,0.0,801.0,
100,1.8,vector_after_batch,vector after batch,0.05,R,1.0,,1.0,0.22304118357252284,0.2116229025461387,0.22961498779220116,0.0,801.0,
100,1.8,vector_after_batch,vector after batch,0.02,R,4.0,,4.0,0.23122032111714066,0.22801505625117907,0.2342396942213052,0.0,801.0,
100,1.8,vector_after_batch,vector after batch,0.035,R,2.0,,2.0,0.2576330509230049,0.24739859614734247,0.2621422200613531,0.0,801.0,
100,1.8,vector_after_batch,vector after batch,0.075,R,1.0,,1.0,0.2706633583238439,0.2600814913658386,0.2790793386717213,0.0,801.0,
100,1.8,vector_after_batch,vector after batch,0.035,R,4.0,,4.0,0.3056761386413738,0.2977828907821193,0.30626067175058636,0.0,801.0,
100,1.8,vector_after_batch,vector after batch,0.05,R,2.0,,2.0,0.30654397818188883,0.29642000715987676,0.310393292406953,0.0,801.0,
100,1.8,vector_after_batch,vector after batch,0.05,R,4.0,,4.0,0.36605832524902515,0.35104242120413165,0.3691932006474135,0.0,801.0,
100,1.8,vector_after_batch,vector after batch,0.075,R,2.0,,2.0,0.37496712709742996,0.36357963256453607,0.38008825416072506,0.0,801.0,
100,1.8,vector_after_batch,vector after batch,0.075,R,4.0,,4.0,0.4490568113737523,0.42190955718874323,0.4551143281089726,0.0,801.0,
100,1.8,scalar_before_batch,scalar before batch,0.05,tau,0.02,0.02,,0.06469184923124108,0.06215017435489141,0.06805452120389845,1.0,527.0,269824.0
100,1.8,scalar_before_batch,scalar before batch,0.035,tau,0.04,0.04,,0.0692217692689478,0.06611903567630412,0.07429092905856757,1.0,398.0,203776.0
100,1.8,scalar_before_batch,scalar before batch,0.02,tau,0.08,0.08,,0.06947811887566134,0.06580089537039113,0.07454530359297294,1.0,363.0,185856.0
100,1.8,scalar_before_batch,scalar before batch,0.02,tau,0.04,0.04,,0.07060119547066099,0.06746543734721588,0.07517360017271307,1.0,644.5,329984.0
100,1.8,scalar_before_batch,scalar before batch,0.075,tau,0.02,0.02,,0.0731796797619293,0.0706285455142519,0.0800219690959436,1.0,378.0,193536.0
100,1.8,scalar_before_batch,scalar before batch,0.05,tau,0.04,0.04,,0.08180152150402037,0.07843646652705509,0.08814605378330595,1.0,292.5,149760.0
100,1.8,scalar_before_batch,scalar before batch,0.035,tau,0.02,0.02,,0.08436803819761868,0.08071047809425397,0.089234900601983,1.0,727.0,372224.0
100,1.8,scalar_before_batch,scalar before batch,0.02,tau,0.16,0.16,,0.08534725004649964,0.0846080225880409,0.09214096133994495,1.0,234.5,120064.0
100,1.8,scalar_before_batch,scalar before batch,0.035,tau,0.08,0.08,,0.09073190219755523,0.08768443210865431,0.09717295782016576,1.0,240.0,122880.0
100,1.8,scalar_before_batch,scalar before batch,0.075,tau,0.04,0.04,,0.09994477453973617,0.09796440492010385,0.1069214468596047,1.0,224.5,114944.0
100,1.8,scalar_before_batch,scalar before batch,0.02,tau,0.32,0.32,,0.10817906599312349,0.10387276641431742,0.11313052854058786,0.8333333333333334,424.0,217088.0
100,1.8,scalar_before_batch,scalar before batch,0.05,tau,0.08,0.08,,0.10830117143050957,0.10655296501313653,0.1145524366273537,1.0,270.0,138240.0
100,1.8,scalar_before_batch,scalar before batch,0.035,tau,0.16,0.16,,0.11603461618467392,0.1123738802196274,0.11987147193496579,0.3333333333333333,801.0,
100,1.8,scalar_before_batch,scalar before batch,0.075,tau,0.08,0.08,,0.13327024764177886,0.13112930582328275,0.13905869740910554,0.0,801.0,
100,1.8,scalar_before_batch,scalar before batch,0.05,tau,0.16,0.16,,0.14051275473256516,0.13364078680791153,0.14299274595691142,0.0,801.0,
100,1.8,scalar_before_batch,scalar before batch,0.035,tau,0.32,0.32,,0.14713775646540828,0.13760553681953908,0.14816398395570904,0.0,801.0,
100,1.8,scalar_before_batch,scalar before batch,0.075,tau,0.16,0.16,,0.17348090281763998,0.16239540614856374,0.17857464060862102,0.0,801.0,
100,1.8,scalar_before_batch,scalar before batch,0.05,tau,0.32,0.32,,0.17681185650641384,0.16628709867749575,0.17940639246374104,0.0,801.0,
100,1.8,scalar_before_batch,scalar before batch,0.075,tau,0.32,0.32,,0.21760870685276235,0.20829353033668963,0.22341238626484017,0.0,801.0,
100,1.8,scalar_before_batch,scalar before batch,0.02,tau,0.02,0.02,,0.22543636266770978,0.22439819511615122,0.2289027611406006,0.0,801.0,
100,2.5,raw,raw,0.02,none,,,,0.13397720966098825,0.12113589170525642,0.14866998050861255,0.0,801.0,
100,2.5,raw,raw,0.035,none,,,,0.1735986641780891,0.1615786435732252,0.1879481154584871,0.0,801.0,
100,2.5,raw,raw,0.05,none,,,,0.20559445336788584,0.19330073632177894,0.2190462307857302,0.0,801.0,
100,2.5,raw,raw,0.075,none,,,,0.24609132704396586,0.2354078914976656,0.27075023943080784,0.0,801.0,
100,2.5,vector_after_batch,vector after batch,0.02,R,0.25,,0.25,0.07423781909685773,0.07367193313531208,0.0745117441542448,1.0,666.0,340992.0
100,2.5,vector_after_batch,vector after batch,0.035,R,0.25,,0.25,0.07532581038314085,0.07275144677440347,0.07793375539051318,1.0,420.0,215040.0
100,2.5,vector_after_batch,vector after batch,0.02,R,0.5,,0.5,0.0805326116423367,0.0771865362657118,0.08389688662035799,1.0,378.0,193536.0
100,2.5,vector_after_batch,vector after batch,0.05,R,0.25,,0.25,0.08980731791692251,0.08526057659100164,0.09446448315761623,1.0,332.5,170240.0
100,2.5,vector_after_batch,vector after batch,0.035,R,0.5,,0.5,0.1048057299289546,0.09914397066076407,0.11217837852829707,1.0,306.5,156928.0
100,2.5,vector_after_batch,vector after batch,0.075,R,0.25,,0.25,0.10806239180122862,0.1022763543076727,0.1161323967172524,1.0,335.0,171520.0
100,2.5,vector_after_batch,vector after batch,0.02,R,1.0,,1.0,0.11086955471914299,0.105170392816238,0.11973870127165488,0.8333333333333334,434.5,222464.0
100,2.5,vector_after_batch,vector after batch,0.05,R,0.5,,0.5,0.12265930466989983,0.11645423837915372,0.13397310693886555,0.0,801.0,
100,2.5,vector_after_batch,vector after batch,0.02,R,2.0,,2.0,0.12552832886738235,0.1213032676182396,0.1380519389624722,0.0,801.0,
100,2.5,vector_after_batch,vector after batch,0.02,R,4.0,,4.0,0.12787295504562443,0.12113471060975509,0.14074062170246227,0.0,801.0,
100,2.5,vector_after_batch,vector after batch,0.035,R,1.0,,1.0,0.14238081363488786,0.13566233614305742,0.157551881266465,0.0,801.0,
100,2.5,vector_after_batch,vector after batch,0.075,R,0.5,,0.5,0.1475302049814967,0.1401888802155511,0.16305135640310378,0.0,801.0,
100,2.5,vector_after_batch,vector after batch,0.035,R,2.0,,2.0,0.1610324333863864,0.158497824855993,0.18092630931979864,0.0,801.0,
100,2.5,vector_after_batch,vector after batch,0.035,R,4.0,,4.0,0.16564222361757536,0.1610787250556805,0.18448729585797577,0.0,801.0,
100,2.5,vector_after_batch,vector after batch,0.05,R,1.0,,1.0,0.1689470029854373,0.16122560501270305,0.18601012729135272,0.0,801.0,
100,2.5,vector_after_batch,vector after batch,0.05,R,2.0,,2.0,0.19536544576640838,0.19061034711537514,0.21321034452541954,0.0,801.0,
100,2.5,vector_after_batch,vector after batch,0.05,R,4.0,,4.0,0.2010622595397844,0.19103464620747684,0.21905007620001793,0.0,801.0,
100,2.5,vector_after_batch,vector after batch,0.075,R,1.0,,1.0,0.2077466115545698,0.2005002474766147,0.22163448021883286,0.0,801.0,
100,2.5,vector_after_batch,vector after batch,0.075,R,2.0,,2.0,0.24393529553837273,0.23525195922374592,0.2579308144830981,0.0,801.0,
100,2.5,vector_after_batch,vector after batch,0.075,R,4.0,,4.0,0.24609146012964134,0.23540789152265573,0.2707503059543796,0.0,801.0,
100,2.5,scalar_before_batch,scalar before batch,0.02,tau,0.04,0.04,,0.05948168140503145,0.05893849294659393,0.06167966302503396,1.0,578.5,296192.0
100,2.5,scalar_before_batch,scalar before batch,0.05,tau,0.02,0.02,,0.06114489482908981,0.059607248835486376,0.06279172649311698,1.0,471.5,241408.0
100,2.5,scalar_before_batch,scalar before batch,0.02,tau,0.08,0.08,,0.06785284217330376,0.06572875121002579,0.07036662926067595,1.0,324.5,166144.0
100,2.5,scalar_before_batch,scalar before batch,0.035,tau,0.02,0.02,,0.0689156133416412,0.06834996595038062,0.0704915342697576,1.0,655.5,335616.0
100,2.5,scalar_before_batch,scalar before batch,0.035,tau,0.04,0.04,,0.06907999576228392,0.06547112633950797,0.07031784164911031,1.0,348.5,178432.0
100,2.5,scalar_before_batch,scalar before batch,0.075,tau,0.02,0.02,,0.07459455781416645,0.070466549870022,0.07531129379801108,1.0,334.5,171264.0
100,2.5,scalar_before_batch,scalar before batch,0.02,tau,0.16,0.16,,0.08233421477866612,0.0796250494430291,0.08947536707293093,1.0,194.0,99328.0
100,2.5,scalar_before_batch,scalar before batch,0.05,tau,0.04,0.04,,0.08267537688703791,0.07665391825702021,0.08514521384510275,1.0,260.5,133376.0
100,2.5,scalar_before_batch,scalar before batch,0.035,tau,0.08,0.08,,0.08917524707833649,0.08487294105260397,0.0953579700420953,1.0,199.0,101888.0
100,2.5,scalar_before_batch,scalar before batch,0.02,tau,0.32,0.32,,0.09669129711929475,0.09352925980991525,0.10644852133193337,1.0,172.5,88320.0
100,2.5,scalar_before_batch,scalar before batch,0.075,tau,0.04,0.04,,0.09994083437280957,0.09191225079409704,0.10556467394967284,1.0,181.0,92672.0
100,2.5,scalar_before_batch,scalar before batch,0.05,tau,0.08,0.08,,0.10462655187697684,0.10066637948732038,0.11461601858480264,1.0,174.5,89344.0
100,2.5,scalar_before_batch,scalar before batch,0.035,tau,0.16,0.16,,0.10636591578084617,0.10445045689453564,0.11954259777088011,1.0,178.0,91136.0
100,2.5,scalar_before_batch,scalar before batch,0.075,tau,0.08,0.08,,0.125032247297705,0.12215697722653765,0.1402784348534557,0.16666666666666666,801.0,
100,2.5,scalar_before_batch,scalar before batch,0.035,tau,0.32,0.32,,0.12600717490031824,0.12107536946920837,0.1403868428146171,0.0,801.0,
100,2.5,scalar_before_batch,scalar before batch,0.05,tau,0.16,0.16,,0.1263513671755925,0.12295393748871777,0.14275229926047922,0.0,801.0,
100,2.5,scalar_before_batch,scalar before batch,0.05,tau,0.32,0.32,,0.15090702308458528,0.14349295672192464,0.1660286669612795,0.0,801.0,
100,2.5,scalar_before_batch,scalar before batch,0.075,tau,0.16,0.16,,0.1547971403617548,0.14743983911504976,0.17371762552274334,0.0,801.0,
100,2.5,scalar_before_batch,scalar before batch,0.075,tau,0.32,0.32,,0.1873520536953862,0.17585023227861388,0.19819474715508822,0.0,801.0,
100,2.5,scalar_before_batch,scalar before batch,0.02,tau,0.02,0.02,,0.1912844838322246,0.19035687136316182,0.19252628336536862,0.0,801.0,

